On the hardness of deterministic second-order optimization of functions with Lipschitz gradients

We show that no deterministic zero-respecting algorithm (resp., (general) deterministic algorithm) can compute Goldstein approximate second-order stationary points of functions with Lipschitz continuous gradients within a finite number of (resp., no more than $n-3$ with $n$ being the input dimension) second-order oracle calls. This, among other consequences, shows that deterministic second-order weakly convex optimization is intractable.

==> output-figure1_contourtmp0.dat <==
-1.0e0 -1.0e0 1.0e0 1.0e0
-9.16667e-1 -1.0e0 1.0e0 1.0e0
-8.333339e-1 -1.0e0 1.0e0 1.0e0
-7.500008e-1 -1.0e0 1.0e0 1.0e0
-6.666676e-1 -1.0e0 1.0e0 1.0e0
-5.833345e-1 -1.0e0 1.0e0 1.0e0
-5.000015e-1 -1.0e0 1.0e0 1.0e0
-4.166684e-1 -1.0e0 1.0e0 1.0e0
-3.333353e-1 -1.0e0 1.0e0 1.0e0
-2.500021e-1 -1.0e0 1.0e0 1.0e0
-1.66669e-1 -1.0e0 1.0e0 1.0e0
-8.3336e-2 -1.0e0 1.0e0 1.0e0
-2.9e-6 -1.0e0 1.0e0 1.0e0
8.33302e-2 -1.0e0 1.0e0 1.0e0
1.666634e-1 -1.0e0 1.0e0 1.0e0
2.499965e-1 -1.0e0 1.0e0 1.0e0
3.333296e-1 -1.0e0 1.0e0 1.0e0
4.166628e-1 -1.0e0 1.0e0 1.0e0
4.999957e-1 -1.0e0 1.0e0 1.0e0
5.833289e-1 -1.0e0 1.0e0 1.0e0
6.66662e-1 -1.0e0 1.0e0 1.0e0
7.499951e-1 -1.0e0 1.0e0 1.0e0
8.333282e-1 -1.0e0 1.0e0 1.0e0
9.166612e-1 -1.0e0 1.0e0 1.0e0
9.999944e-1 -1.0e0 1.0e0 1.0e0

-1.0e0 -9.16667e-1 1.0e0 1.0e0
-9.16667e-1 -9.16667e-1 1.0e0 1.0e0
-8.333339e-1 -9.16667e-1 1.0e0 1.0e0
-7.500008e-1 -9.16667e-1 1.0e0 1.0e0
-6.666676e-1 -9.16667e-1 1.0e0 1.0e0
-5.833345e-1 -9.16667e-1 1.0e0 1.0e0
-5.000015e-1 -9.16667e-1 1.0e0 1.0e0
-4.166684e-1 -9.16667e-1 1.0e0 1.0e0
-3.333353e-1 -9.16667e-1 9.999945e-1 9.999945e-1
-2.500021e-1 -9.16667e-1 9.999107e-1 9.999107e-1
-1.66669e-1 -9.16667e-1 9.99697e-1 9.99697e-1
-8.3336e-2 -9.16667e-1 9.994553e-1 9.994553e-1
-2.9e-6 -9.16667e-1 9.993492e-1 9.993492e-1
8.33302e-2 -9.16667e-1 9.994553e-1 9.994553e-1
1.666634e-1 -9.16667e-1 9.99697e-1 9.99697e-1
2.499965e-1 -9.16667e-1 9.999107e-1 9.999107e-1
3.333296e-1 -9.16667e-1 9.999945e-1 9.999945e-1
4.166628e-1 -9.16667e-1 1.0e0 1.0e0
4.999957e-1 -9.16667e-1 1.0e0 1.0e0
5.833289e-1 -9.16667e-1 1.0e0 1.0e0
6.66662e-1 -9.16667e-1 1.0e0 1.0e0
7.499951e-1 -9.16667e-1 1.0e0 1.0e0
8.333282e-1 -9.16667e-1 1.0e0 1.0e0
9.166612e-1 -9.16667e-1 1.0e0 1.0e0
9.999944e-1 -9.16667e-1 1.0e0 1.0e0

-1.0e0 -8.333339e-1 1.0e0 1.0e0
-9.16667e-1 -8.333339e-1 1.0e0 1.0e0
-8.333339e-1 -8.333339e-1 1.0e0 1.0e0
-7.500008e-1 -8.333339e-1 1.0e0 1.0e0
-6.666676e-1 -8.333339e-1 1.0e0 1.0e0
-5.833345e-1 -8.333339e-1 1.0e0 1.0e0
-5.000015e-1 -8.333339e-1 9.999905e-1 9.999905e-1
-4.166684e-1 -8.333339e-1 9.99697e-1 9.99697e-1
-3.333353e-1 -8.333339e-1 9.985707e-1 9.985707e-1
-2.500021e-1 -8.333339e-1 9.965102e-1 9.965102e-1
-1.66669e-1 -8.333339e-1 9.940465e-1 9.940465e-1
-8.3336e-2 -8.333339e-1 9.920491e-1 9.920491e-1
-2.9e-6 -8.333339e-1 9.912833e-1 9.912833e-1
8.33302e-2 -8.333339e-1 9.920491e-1 9.920491e-1
1.666634e-1 -8.333339e-1 9.940463e-1 9.940463e-1
2.499965e-1 -8.333339e-1 9.9651e-1 9.9651e-1
3.333296e-1 -8.333339e-1 9.985706e-1 9.985706e-1
4.166628e-1 -8.333339e-1 9.99697e-1 9.99697e-1
4.999957e-1 -8.333339e-1 9.999905e-1 9.999905e-1
5.833289e-1 -8.333339e-1 1.0e0 1.0e0
6.66662e-1 -8.333339e-1 1.0e0 1.0e0
7.499951e-1 -8.333339e-1 1.0e0 1.0e0
8.333282e-1 -8.333339e-1 1.0e0 1.0e0
9.166612e-1 -8.333339e-1 1.0e0 1.0e0
9.999944e-1 -8.333339e-1 1.0e0 1.0e0

-1.0e0 -7.500008e-1 1.0e0 1.0e0
-9.16667e-1 -7.500008e-1 1.0e0 1.0e0
-8.333339e-1 -7.500008e-1 1.0e0 1.0e0
-7.500008e-1 -7.500008e-1 1.0e0 1.0e0
-6.666676e-1 -7.500008e-1 1.0e0 1.0e0
-5.833345e-1 -7.500008e-1 9.999107e-1 9.999107e-1
-5.000015e-1 -7.500008e-1 9.987642e-1 9.987642e-1
-4.166684e-1 -7.500008e-1 9.951509e-1 9.951509e-1
-3.333353e-1 -7.500008e-1 9.886519e-1 9.886519e-1
-2.500021e-1 -7.500008e-1 9.80225e-1 9.80225e-1
-1.66669e-1 -7.500008e-1 9.718195e-1 9.718195e-1
-8.3336e-2 -7.500008e-1 9.656355e-1 9.656355e-1
-2.9e-6 -7.500008e-1 9.633641e-1 9.633641e-1
8.33302e-2 -7.500008e-1 9.656352e-1 9.656352e-1
1.666634e-1 -7.500008e-1 9.71819e-1 9.71819e-1
2.499965e-1 -7.500008e-1 9.802245e-1 9.802245e-1
3.333296e-1 -7.500008e-1 9.886513e-1 9.886513e-1
4.166628e-1 -7.500008e-1 9.951506e-1 9.951506e-1
4.999957e-1 -7.500008e-1 9.98764e-1 9.98764e-1
5.833289e-1 -7.500008e-1 9.999107e-1 9.999107e-1
6.66662e-1 -7.500008e-1 1.0e0 1.0e0
7.499951e-1 -7.500008e-1 1.0e0 1.0e0
8.333282e-1 -7.500008e-1 1.0e0 1.0e0
9.166612e-1 -7.500008e-1 1.0e0 1.0e0
9.999944e-1 -7.500008e-1 1.0e0 1.0e0

-1.0e0 -6.666676e-1 1.0e0 1.0e0
-9.16667e-1 -6.666676e-1 1.0e0 1.0e0
-8.333339e-1 -6.666676e-1 1.0e0 1.0e0
-7.500008e-1 -6.666676e-1 1.0e0 1.0e0
-6.666676e-1 -6.666676e-1 9.998477e-1 9.998477e-1
-5.833345e-1 -6.666676e-1 9.978523e-1 9.978523e-1
-5.000015e-1 -6.666676e-1 9.912836e-1 9.912836e-1
-4.166684e-1 -6.666676e-1 9.787192e-1 9.787192e-1
-3.333353e-1 -6.666676e-1 9.609825e-1 9.609825e-1
-2.500021e-1 -6.666676e-1 9.409018e-1 9.409018e-1
-1.66669e-1 -6.666676e-1 9.224115e-1 9.224115e-1
-8.3336e-2 -6.666676e-1 9.094159e-1 9.094159e-1
-2.9e-6 -6.666676e-1 9.047412e-1 9.047412e-1
8.33302e-2 -6.666676e-1 9.094151e-1 9.094151e-1
1.666634e-1 -6.666676e-1 9.224104e-1 9.224104e-1
2.499965e-1 -6.666676e-1 9.409004e-1 9.409004e-1
3.333296e-1 -6.666676e-1 9.609813e-1 9.609813e-1
4.166628e-1 -6.666676e-1 9.787183e-1 9.787183e-1
4.999957e-1 -6.666676e-1 9.912828e-1 9.912828e-1
5.833289e-1 -6.666676e-1 9.978522e-1 9.978522e-1
6.66662e-1 -6.666676e-1 9.998476e-1 9.998476e-1
7.499951e-1 -6.666676e-1 1.0e0 1.0e0
8.333282e-1 -6.666676e-1 1.0e0 1.0e0
9.166612e-1 -6.666676e-1 1.0e0 1.0e0
9.999944e-1 -6.666676e-1 1.0e0 1.0e0

-1.0e0 -5.833345e-1 1.0e0 1.0e0
-9.16667e-1 -5.833345e-1 1.0e0 1.0e0
-8.333339e-1 -5.833345e-1 1.0e0 1.0e0
-7.500008e-1 -5.833345e-1 9.999107e-1 9.999107e-1
-6.666676e-1 -5.833345e-1 9.978523e-1 9.978523e-1
-5.833345e-1 -5.833345e-1 9.895872e-1 9.895872e-1
-5.000015e-1 -5.833345e-1 9.718198e-1 9.718198e-1
-4.166684e-1 -5.833345e-1 9.441617e-1 9.441617e-1
-3.333353e-1 -5.833345e-1 9.094164e-1 9.094164e-1
-2.500021e-1 -5.833345e-1 8.727853e-1 8.727853e-1
-1.66669e-1 -5.833345e-1 8.405186e-1 8.405186e-1
-8.3336e-2 -5.833345e-1 8.184247e-1 8.184247e-1
-2.9e-6 -5.833345e-1 8.105734e-1 8.105734e-1
8.33302e-2 -5.833345e-1 8.184235e-1 8.184235e-1
1.666634e-1 -5.833345e-1 8.405167e-1 8.405167e-1
2.499965e-1 -5.833345e-1 8.72783e-1 8.72783e-1
3.333296e-1 -5.833345e-1 9.094139e-1 9.094139e-1
4.166628e-1 -5.833345e-1 9.441595e-1 9.441595e-1
4.999957e-1 -5.833345e-1 9.718181e-1 9.718181e-1
5.833289e-1 -5.833345e-1 9.895865e-1 9.895865e-1
6.66662e-1 -5.833345e-1 9.97852e-1 9.97852e-1
7.499951e-1 -5.833345e-1 9.999107e-1 9.999107e-1
8.333282e-1 -5.833345e-1 1.0e0 1.0e0
9.166612e-1 -5.833345e-1 1.0e0 1.0e0
9.999944e-1 -5.833345e-1 1.0e0 1.0e0

-1.0e0 -5.000015e-1 1.0e0 1.0e0
-9.16667e-1 -5.000015e-1 1.0e0 1.0e0
-8.333339e-1 -5.000015e-1 9.999905e-1 9.999905e-1
-7.500008e-1 -5.000015e-1 9.987642e-1 9.987642e-1
-6.666676e-1 -5.000015e-1 9.912836e-1 9.912836e-1
-5.833345e-1 -5.000015e-1 9.718198e-1 9.718198e-1
-5.000015e-1 -5.000015e-1 9.375015e-1 9.375015e-1
-4.166684e-1 -5.000015e-1 8.896294e-1 8.896294e-1
-3.333353e-1 -5.000015e-1 8.333928e-1 8.333928e-1
-2.500021e-1 -5.000015e-1 7.765994e-1 7.765994e-1
-1.66669e-1 -5.000015e-1 7.279317e-1 7.279317e-1
-8.3336e-2 -5.000015e-1 6.95154e-1 6.95154e-1
-2.9e-6 -5.000015e-1 6.835963e-1 6.835963e-1
8.33302e-2 -5.000015e-1 6.951521e-1 6.951521e-1
1.666634e-1 -5.000015e-1 7.27929e-1 7.27929e-1
2.499965e-1 -5.000015e-1 7.765956e-1 7.765956e-1
3.333296e-1 -5.000015e-1 8.33389e-1 8.33389e-1
4.166628e-1 -5.000015e-1 8.896257e-1 8.896257e-1
4.999957e-1 -5.000015e-1 9.374986e-1 9.374986e-1
5.833289e-1 -5.000015e-1 9.71818e-1 9.71818e-1
6.66662e-1 -5.000015e-1 9.912827e-1 9.912827e-1
7.499951e-1 -5.000015e-1 9.987639e-1 9.987639e-1
8.333282e-1 -5.000015e-1 9.999905e-1 9.999905e-1
9.166612e-1 -5.000015e-1 1.0e0 1.0e0
9.999944e-1 -5.000015e-1 1.0e0 1.0e0

-1.0e0 -4.166684e-1 1.0e0 1.0e0
-9.16667e-1 -4.166684e-1 1.0e0 1.0e0
-8.333339e-1 -4.166684e-1 9.99697e-1 9.99697e-1
-7.500008e-1 -4.166684e-1 9.951509e-1 9.951509e-1
-6.666676e-1 -4.166684e-1 9.787192e-1 9.787192e-1
-5.833345e-1 -4.166684e-1 9.441617e-1 9.441617e-1
-5.000015e-1 -4.166684e-1 8.896294e-1 8.896294e-1
-4.166684e-1 -4.166684e-1 8.184259e-1 8.184259e-1
-3.333353e-1 -4.166684e-1 7.382465e-1 7.382465e-1
-2.500021e-1 -4.166684e-1 6.595015e-1 6.595015e-1
-1.66669e-1 -4.166684e-1 5.932413e-1 5.932413e-1
-8.3336e-2 -4.166684e-1 5.491063e-1 5.491063e-1
-2.9e-6 -4.166684e-1 5.336253e-1 5.336253e-1
8.33302e-2 -4.166684e-1 5.49104e-1 5.49104e-1
1.666634e-1 -4.166684e-1 5.932376e-1 5.932376e-1
2.499965e-1 -4.166684e-1 6.594963e-1 6.594963e-1
3.333296e-1 -4.166684e-1 7.382413e-1 7.382413e-1
4.166628e-1 -4.166684e-1 8.184206e-1 8.184206e-1
4.999957e-1 -4.166684e-1 8.89625e-1 8.89625e-1
5.833289e-1 -4.166684e-1 9.441588e-1 9.441588e-1
6.66662e-1 -4.166684e-1 9.787175e-1 9.787175e-1
7.499951e-1 -4.166684e-1 9.951503e-1 9.951503e-1
8.333282e-1 -4.166684e-1 9.99697e-1 9.99697e-1
9.166612e-1 -4.166684e-1 1.0e0 1.0e0
9.999944e-1 -4.166684e-1 1.0e0 1.0e0

-1.0e0 -3.333353e-1 1.0e0 1.0e0
-9.16667e-1 -3.333353e-1 9.999945e-1 9.999945e-1
-8.333339e-1 -3.333353e-1 9.985707e-1 9.985707e-1
-7.500008e-1 -3.333353e-1 9.886519e-1 9.886519e-1
-6.666676e-1 -3.333353e-1 9.609825e-1 9.609825e-1
-5.833345e-1 -3.333353e-1 9.094164e-1 9.094164e-1
-5.000015e-1 -3.333353e-1 8.333928e-1 8.333928e-1
-4.166684e-1 -3.333353e-1 7.382465e-1 7.382465e-1
-3.333353e-1 -3.333353e-1 6.340544e-1 6.340544e-1
-2.500021e-1 -3.333353e-1 5.336275e-1 5.336275e-1
-1.66669e-1 -3.333353e-1 4.501645e-1 4.501645e-1
-8.3336e-2 -3.333353e-1 3.949913e-1 3.949913e-1
-2.9e-6 -3.333353e-1 3.757086e-1 3.757086e-1
8.33302e-2 -3.333353e-1 3.949886e-1 3.949886e-1
1.666634e-1 -3.333353e-1 4.501598e-1 4.501598e-1
2.499965e-1 -3.333353e-1 5.336208e-1 5.336208e-1
3.333296e-1 -3.333353e-1 6.340475e-1 6.340475e-1
4.166628e-1 -3.333353e-1 7.382396e-1 7.382396e-1
4.999957e-1 -3.333353e-1 8.333868e-1 8.333868e-1
5.833289e-1 -3.333353e-1 9.09412e-1 9.09412e-1
6.66662e-1 -3.333353e-1 9.609799e-1 9.609799e-1
7.499951e-1 -3.333353e-1 9.886507e-1 9.886507e-1
8.333282e-1 -3.333353e-1 9.985704e-1 9.985704e-1
9.166612e-1 -3.333353e-1 9.999945e-1 9.999945e-1
9.999944e-1 -3.333353e-1 1.0e0 1.0e0

-1.0e0 -2.500021e-1 1.0e0 1.0e0
-9.16667e-1 -2.500021e-1 9.999107e-1 9.999107e-1
-8.333339e-1 -2.500021e-1 9.965102e-1 9.965102e-1
-7.500008e-1 -2.500021e-1 9.80225e-1 9.80225e-1
-6.666676e-1 -2.500021e-1 9.409018e-1 9.409018e-1
-5.833345e-1 -2.500021e-1 8.727853e-1 8.727853e-1
-5.000015e-1 -2.500021e-1 7.765994e-1 7.765994e-1
-4.166684e-1 -2.500021e-1 6.595015e-1 6.595015e-1
-3.333353e-1 -2.500021e-1 5.336275e-1 5.336275e-1
-2.500021e-1 -2.500021e-1 4.13824e-1 4.13824e-1
-1.66669e-1 -2.500021e-1 3.150928e-1 3.150928e-1
-8.3336e-2 -2.500021e-1 2.501639e-1 2.501639e-1
-2.9e-6 -2.500021e-1 2.275273e-1 2.275273e-1
8.33302e-2 -2.500021e-1 2.501604e-1 2.501604e-1
1.666634e-1 -2.500021e-1 3.150871e-1 3.150871e-1
2.499965e-1 -2.500021e-1 4.138162e-1 4.138162e-1
3.333296e-1 -2.500021e-1 5.336191e-1 5.336191e-1
4.166628e-1 -2.500021e-1 6.594931e-1 6.594931e-1
4.999957e-1 -2.500021e-1 7.76592e-1 7.76592e-1
5.833289e-1 -2.500021e-1 8.727798e-1 8.727798e-1
6.66662e-1 -2.500021e-1 9.408981e-1 9.408981e-1
7.499951e-1 -2.500021e-1 9.802234e-1 9.802234e-1
8.333282e-1 -2.500021e-1 9.965097e-1 9.965097e-1
9.166612e-1 -2.500021e-1 9.999107e-1 9.999107e-1
9.999944e-1 -2.500021e-1 1.0e0 1.0e0

-1.0e0 -1.66669e-1 1.0e0 1.0e0
-9.16667e-1 -1.66669e-1 9.99697e-1 9.99697e-1
-8.333339e-1 -1.66669e-1 9.940465e-1 9.940465e-1
-7.500008e-1 -1.66669e-1 9.718195e-1 9.718195e-1
-6.666676e-1 -1.66669e-1 9.224115e-1 9.224115e-1
-5.833345e-1 -1.66669e-1 8.405186e-1 8.405186e-1
-5.000015e-1 -1.66669e-1 7.279317e-1 7.279317e-1
-4.166684e-1 -1.66669e-1 5.932413e-1 5.932413e-1
-3.333353e-1 -1.66669e-1 4.501645e-1 4.501645e-1
-2.500021e-1 -1.66669e-1 3.150928e-1 3.150928e-1
-1.66669e-1 -1.66669e-1 2.043854e-1 2.043854e-1
-8.3336e-2 -1.66669e-1 1.318251e-1 1.318251e-1
-2.9e-6 -1.66669e-1 1.065692e-1 1.065692e-1
8.33302e-2 -1.66669e-1 1.31822e-1 1.31822e-1
1.666634e-1 -1.66669e-1 2.043785e-1 2.043785e-1
2.499965e-1 -1.66669e-1 3.150844e-1 3.150844e-1
3.333296e-1 -1.66669e-1 4.50155e-1 4.50155e-1
4.166628e-1 -1.66669e-1 5.932317e-1 5.932317e-1
4.999957e-1 -1.66669e-1 7.279228e-1 7.279228e-1
5.833289e-1 -1.66669e-1 8.40512e-1 8.40512e-1
6.66662e-1 -1.66669e-1 9.22407e-1 9.22407e-1
7.499951e-1 -1.66669e-1 9.718172e-1 9.718172e-1
8.333282e-1 -1.66669e-1 9.940457e-1 9.940457e-1
9.166612e-1 -1.66669e-1 9.99697e-1 9.99697e-1
9.999944e-1 -1.66669e-1 1.0e0 1.0e0

-1.0e0 -8.3336e-2 1.0e0 1.0e0
-9.16667e-1 -8.3336e-2 9.994553e-1 9.994553e-1
-8.333339e-1 -8.3336e-2 9.920491e-1 9.920491e-1
-7.500008e-1 -8.3336e-2 9.656355e-1 9.656355e-1
-6.666676e-1 -8.3336e-2 9.094159e-1 9.094159e-1
-5.833345e-1 -8.3336e-2 8.184247e-1 8.184247e-1
-5.000015e-1 -8.3336e-2 6.95154e-1 6.95154e-1
-4.166684e-1 -8.3336e-2 5.491063e-1 5.491063e-1
-3.333353e-1 -8.3336e-2 3.949913e-1 3.949913e-1
-2.500021e-1 -8.3336e-2 2.501639e-1 2.501639e-1
-1.66669e-1 -8.3336e-2 1.318251e-1 1.318251e-1
-8.3336e-2 -8.3336e-2 5.44124e-2 5.44124e-2
-2.9e-6 -8.3336e-2 2.74915e-2 2.74915e-2
8.33302e-2 -8.3336e-2 5.44081e-2 5.44081e-2
1.666634e-1 -8.3336e-2 1.318185e-1 1.318185e-1
2.499965e-1 -8.3336e-2 2.501544e-1 2.501544e-1
3.333296e-1 -8.3336e-2 3.949814e-1 3.949814e-1
4.166628e-1 -8.3336e-2 5.490958e-1 5.490958e-1
4.999957e-1 -8.3336e-2 6.951443e-1 6.951443e-1
5.833289e-1 -8.3336e-2 8.184174e-1 8.184174e-1
6.66662e-1 -8.3336e-2 9.094109e-1 9.094109e-1
7.499951e-1 -8.3336e-2 9.656328e-1 9.656328e-1
8.333282e-1 -8.3336e-2 9.920482e-1 9.920482e-1
9.166612e-1 -8.3336e-2 9.994551e-1 9.994551e-1
9.999944e-1 -8.3336e-2 1.0e0 1.0e0

-1.0e0 -2.9e-6 1.0e0 1.0e0
-9.16667e-1 -2.9e-6 9.993492e-1 9.993492e-1
-8.333339e-1 -2.9e-6 9.912833e-1 9.912833e-1
-7.500008e-1 -2.9e-6 9.633641e-1 9.633641e-1
-6.666676e-1 -2.9e-6 9.047412e-1 9.047412e-1
-5.833345e-1 -2.9e-6 8.105734e-1 8.105734e-1
-5.000015e-1 -2.9e-6 6.835963e-1 6.835963e-1
-4.166684e-1 -2.9e-6 5.336253e-1 5.336253e-1
-3.333353e-1 -2.9e-6 3.757086e-1 3.757086e-1
-2.500021e-1 -2.9e-6 2.275273e-1 2.275273e-1
-1.66669e-1 -2.9e-6 1.065692e-1 1.065692e-1
-8.3336e-2 -2.9e-6 2.74915e-2 2.74915e-2
-2.9e-6 -2.9e-6 0.0e0 0.0e0
8.33302e-2 -2.9e-6 2.74873e-2 2.74873e-2
1.666634e-1 -2.9e-6 1.065625e-1 1.065625e-1
2.499965e-1 -2.9e-6 2.275179e-1 2.275179e-1
3.333296e-1 -2.9e-6 3.756982e-1 3.756982e-1
4.166628e-1 -2.9e-6 5.336148e-1 5.336148e-1
4.999957e-1 -2.9e-6 6.835866e-1 6.835866e-1
5.833289e-1 -2.9e-6 8.105658e-1 8.105658e-1
6.66662e-1 -2.9e-6 9.047359e-1 9.047359e-1
7.499951e-1 -2.9e-6 9.633612e-1 9.633612e-1
8.333282e-1 -2.9e-6 9.912822e-1 9.912822e-1
9.166612e-1 -2.9e-6 9.99349e-1 9.99349e-1
9.999944e-1 -2.9e-6 1.0e0 1.0e0

-1.0e0 8.33302e-2 1.0e0 1.0e0
-9.16667e-1 8.33302e-2 9.994553e-1 9.994553e-1
-8.333339e-1 8.33302e-2 9.920491e-1 9.920491e-1
-7.500008e-1 8.33302e-2 9.656352e-1 9.656352e-1
-6.666676e-1 8.33302e-2 9.094151e-1 9.094151e-1
-5.833345e-1 8.33302e-2 8.184235e-1 8.184235e-1
-5.000015e-1 8.33302e-2 6.951521e-1 6.951521e-1
-4.166684e-1 8.33302e-2 5.49104e-1 5.49104e-1
-3.333353e-1 8.33302e-2 3.949886e-1 3.949886e-1
-2.500021e-1 8.33302e-2 2.501604e-1 2.501604e-1
-1.66669e-1 8.33302e-2 1.31822e-1 1.31822e-1
-8.3336e-2 8.33302e-2 5.44081e-2 5.44081e-2
-2.9e-6 8.33302e-2 2.74873e-2 2.74873e-2
8.33302e-2 8.33302e-2 5.44046e-2 5.44046e-2
1.666634e-1 8.33302e-2 1.318149e-1 1.318149e-1
2.499965e-1 8.33302e-2 2.501515e-1 2.501515e-1
3.333296e-1 8.33302e-2 3.949783e-1 3.949783e-1
4.166628e-1 8.33302e-2 5.490936e-1 5.490936e-1
4.999957e-1 8.33302e-2 6.951427e-1 6.951427e-1
5.833289e-1 8.33302e-2 8.184161e-1 8.184161e-1
6.66662e-1 8.33302e-2 9.094101e-1 9.094101e-1
7.499951e-1 8.33302e-2 9.656325e-1 9.656325e-1
8.333282e-1 8.33302e-2 9.92048e-1 9.92048e-1
9.166612e-1 8.33302e-2 9.994551e-1 9.994551e-1
9.999944e-1 8.33302e-2 1.0e0 1.0e0

-1.0e0 1.666634e-1 1.0e0 1.0e0
-9.16667e-1 1.666634e-1 9.99697e-1 9.99697e-1
-8.333339e-1 1.666634e-1 9.940463e-1 9.940463e-1
-7.500008e-1 1.666634e-1 9.71819e-1 9.71819e-1
-6.666676e-1 1.666634e-1 9.224104e-1 9.224104e-1
-5.833345e-1 1.666634e-1 8.405167e-1 8.405167e-1
-5.000015e-1 1.666634e-1 7.27929e-1 7.27929e-1
-4.166684e-1 1.666634e-1 5.932376e-1 5.932376e-1
-3.333353e-1 1.666634e-1 4.501598e-1 4.501598e-1
-2.500021e-1 1.666634e-1 3.150871e-1 3.150871e-1
-1.66669e-1 1.666634e-1 2.043785e-1 2.043785e-1
-8.3336e-2 1.666634e-1 1.318185e-1 1.318185e-1
-2.9e-6 1.666634e-1 1.065625e-1 1.065625e-1
8.33302e-2 1.666634e-1 1.318149e-1 1.318149e-1
1.666634e-1 1.666634e-1 2.043723e-1 2.043723e-1
2.499965e-1 1.666634e-1 3.150783e-1 3.150783e-1
3.333296e-1 1.666634e-1 4.501505e-1 4.501505e-1
4.166628e-1 1.666634e-1 5.932278e-1 5.932278e-1
4.999957e-1 1.666634e-1 7.279202e-1 7.279202e-1
5.833289e-1 1.666634e-1 8.405101e-1 8.405101e-1
6.66662e-1 1.666634e-1 9.22406e-1 9.22406e-1
7.499951e-1 1.666634e-1 9.718167e-1 9.718167e-1
8.333282e-1 1.666634e-1 9.940456e-1 9.940456e-1
9.166612e-1 1.666634e-1 9.99697e-1 9.99697e-1
9.999944e-1 1.666634e-1 1.0e0 1.0e0

-1.0e0 2.499965e-1 1.0e0 1.0e0
-9.16667e-1 2.499965e-1 9.999107e-1 9.999107e-1
-8.333339e-1 2.499965e-1 9.9651e-1 9.9651e-1
-7.500008e-1 2.499965e-1 9.802245e-1 9.802245e-1
-6.666676e-1 2.499965e-1 9.409004e-1 9.409004e-1
-5.833345e-1 2.499965e-1 8.72783e-1 8.72783e-1
-5.000015e-1 2.499965e-1 7.765956e-1 7.765956e-1
-4.166684e-1 2.499965e-1 6.594963e-1 6.594963e-1
-3.333353e-1 2.499965e-1 5.336208e-1 5.336208e-1
-2.500021e-1 2.499965e-1 4.138162e-1 4.138162e-1
-1.66669e-1 2.499965e-1 3.150844e-1 3.150844e-1
-8.3336e-2 2.499965e-1 2.501544e-1 2.501544e-1
-2.9e-6 2.499965e-1 2.275179e-1 2.275179e-1
8.33302e-2 2.499965e-1 2.501515e-1 2.501515e-1
1.666634e-1 2.499965e-1 3.150783e-1 3.150783e-1
2.499965e-1 2.499965e-1 4.13809e-1 4.13809e-1
3.333296e-1 2.499965e-1 5.336127e-1 5.336127e-1
4.166628e-1 2.499965e-1 6.594879e-1 6.594879e-1
4.999957e-1 2.499965e-1 7.765881e-1 7.765881e-1
5.833289e-1 2.499965e-1 8.727773e-1 8.727773e-1
6.66662e-1 2.499965e-1 9.408968e-1 9.408968e-1
7.499951e-1 2.499965e-1 9.802228e-1 9.802228e-1
8.333282e-1 2.499965e-1 9.965096e-1 9.965096e-1
9.166612e-1 2.499965e-1 9.999107e-1 9.999107e-1
9.999944e-1 2.499965e-1 1.0e0 1.0e0

-1.0e0 3.333296e-1 1.0e0 1.0e0
-9.16667e-1 3.333296e-1 9.999945e-1 9.999945e-1
-8.333339e-1 3.333296e-1 9.985706e-1 9.985706e-1
-7.500008e-1 3.333296e-1 9.886513e-1 9.886513e-1
-6.666676e-1 3.333296e-1 9.609813e-1 9.609813e-1
-5.833345e-1 3.333296e-1 9.094139e-1 9.094139e-1
-5.000015e-1 3.333296e-1 8.33389e-1 8.33389e-1
-4.166684e-1 3.333296e-1 7.382413e-1 7.382413e-1
-3.333353e-1 3.333296e-1 6.340475e-1 6.340475e-1
-2.500021e-1 3.333296e-1 5.336191e-1 5.336191e-1
-1.66669e-1 3.333296e-1 4.50155e-1 4.50155e-1
-8.3336e-2 3.333296e-1 3.949814e-1 3.949814e-1
-2.9e-6 3.333296e-1 3.756982e-1 3.756982e-1
8.33302e-2 3.333296e-1 3.949783e-1 3.949783e-1
1.666634e-1 3.333296e-1 4.501505e-1 4.501505e-1
2.499965e-1 3.333296e-1 5.336127e-1 5.336127e-1
3.333296e-1 3.333296e-1 6.340405e-1 6.340405e-1
4.166628e-1 3.333296e-1 7.382343e-1 7.382343e-1
4.999957e-1 3.333296e-1 8.333829e-1 8.333829e-1
5.833289e-1 3.333296e-1 9.094096e-1 9.094096e-1
6.66662e-1 3.333296e-1 9.609785e-1 9.609785e-1
7.499951e-1 3.333296e-1 9.8865e-1 9.8865e-1
8.333282e-1 3.333296e-1 9.985703e-1 9.985703e-1
9.166612e-1 3.333296e-1 9.999945e-1 9.999945e-1
9.999944e-1 3.333296e-1 1.0e0 1.0e0

-1.0e0 4.166628e-1 1.0e0 1.0e0
-9.16667e-1 4.166628e-1 1.0e0 1.0e0
-8.333339e-1 4.166628e-1 9.99697e-1 9.99697e-1
-7.500008e-1 4.166628e-1 9.951506e-1 9.951506e-1
-6.666676e-1 4.166628e-1 9.787183e-1 9.787183e-1
-5.833345e-1 4.166628e-1 9.441595e-1 9.441595e-1
-5.000015e-1 4.166628e-1 8.896257e-1 8.896257e-1
-4.166684e-1 4.166628e-1 8.184206e-1 8.184206e-1
-3.333353e-1 4.166628e-1 7.382396e-1 7.382396e-1
-2.500021e-1 4.166628e-1 6.594931e-1 6.594931e-1
-1.66669e-1 4.166628e-1 5.932317e-1 5.932317e-1
-8.3336e-2 4.166628e-1 5.490958e-1 5.490958e-1
-2.9e-6 4.166628e-1 5.336148e-1 5.336148e-1
8.33302e-2 4.166628e-1 5.490936e-1 5.490936e-1
1.666634e-1 4.166628e-1 5.932278e-1 5.932278e-1
2.499965e-1 4.166628e-1 6.594879e-1 6.594879e-1
3.333296e-1 4.166628e-1 7.382343e-1 7.382343e-1
4.166628e-1 4.166628e-1 8.184154e-1 8.184154e-1
4.999957e-1 4.166628e-1 8.896213e-1 8.896213e-1
5.833289e-1 4.166628e-1 9.441565e-1 9.441565e-1
6.66662e-1 4.166628e-1 9.787166e-1 9.787166e-1
7.499951e-1 4.166628e-1 9.9515e-1 9.9515e-1
8.333282e-1 4.166628e-1 9.996968e-1 9.996968e-1
9.166612e-1 4.166628e-1 1.0e0 1.0e0
9.999944e-1 4.166628e-1 1.0e0 1.0e0

-1.0e0 4.999957e-1 1.0e0 1.0e0
-9.16667e-1 4.999957e-1 1.0e0 1.0e0
-8.333339e-1 4.999957e-1 9.999905e-1 9.999905e-1
-7.500008e-1 4.999957e-1 9.98764e-1 9.98764e-1
-6.666676e-1 4.999957e-1 9.912828e-1 9.912828e-1
-5.833345e-1 4.999957e-1 9.718181e-1 9.718181e-1
-5.000015e-1 4.999957e-1 9.374986e-1 9.374986e-1
-4.166684e-1 4.999957e-1 8.89625e-1 8.89625e-1
-3.333353e-1 4.999957e-1 8.333868e-1 8.333868e-1
-2.500021e-1 4.999957e-1 7.76592e-1 7.76592e-1
-1.66669e-1 4.999957e-1 7.279228e-1 7.279228e-1
-8.3336e-2 4.999957e-1 6.951443e-1 6.951443e-1
-2.9e-6 4.999957e-1 6.835866e-1 6.835866e-1
8.33302e-2 4.999957e-1 6.951427e-1 6.951427e-1
1.666634e-1 4.999957e-1 7.279202e-1 7.279202e-1
2.499965e-1 4.999957e-1 7.765881e-1 7.765881e-1
3.333296e-1 4.999957e-1 8.333829e-1 8.333829e-1
4.166628e-1 4.999957e-1 8.896213e-1 8.896213e-1
4.999957e-1 4.999957e-1 9.374957e-1 9.374957e-1
5.833289e-1 4.999957e-1 9.718164e-1 9.718164e-1
6.66662e-1 4.999957e-1 9.91282e-1 9.91282e-1
7.499951e-1 4.999957e-1 9.987637e-1 9.987637e-1
8.333282e-1 4.999957e-1 9.999905e-1 9.999905e-1
9.166612e-1 4.999957e-1 1.0e0 1.0e0
9.999944e-1 4.999957e-1 1.0e0 1.0e0

-1.0e0 5.833289e-1 1.0e0 1.0e0
-9.16667e-1 5.833289e-1 1.0e0 1.0e0
-8.333339e-1 5.833289e-1 1.0e0 1.0e0
-7.500008e-1 5.833289e-1 9.999107e-1 9.999107e-1
-6.666676e-1 5.833289e-1 9.978522e-1 9.978522e-1
-5.833345e-1 5.833289e-1 9.895865e-1 9.895865e-1
-5.000015e-1 5.833289e-1 9.71818e-1 9.71818e-1
-4.166684e-1 5.833289e-1 9.441588e-1 9.441588e-1
-3.333353e-1 5.833289e-1 9.09412e-1 9.09412e-1
-2.500021e-1 5.833289e-1 8.727798e-1 8.727798e-1
-1.66669e-1 5.833289e-1 8.40512e-1 8.40512e-1
-8.3336e-2 5.833289e-1 8.184174e-1 8.184174e-1
-2.9e-6 5.833289e-1 8.105658e-1 8.105658e-1
8.33302e-2 5.833289e-1 8.184161e-1 8.184161e-1
1.666634e-1 5.833289e-1 8.405101e-1 8.405101e-1
2.499965e-1 5.833289e-1 8.727773e-1 8.727773e-1
3.333296e-1 5.833289e-1 9.094096e-1 9.094096e-1
4.166628e-1 5.833289e-1 9.441565e-1 9.441565e-1
4.999957e-1 5.833289e-1 9.718164e-1 9.718164e-1
5.833289e-1 5.833289e-1 9.895856e-1 9.895856e-1
6.66662e-1 5.833289e-1 9.978519e-1 9.978519e-1
7.499951e-1 5.833289e-1 9.999107e-1 9.999107e-1
8.333282e-1 5.833289e-1 1.0e0 1.0e0
9.166612e-1 5.833289e-1 1.0e0 1.0e0
9.999944e-1 5.833289e-1 1.0e0 1.0e0

-1.0e0 6.66662e-1 1.0e0 1.0e0
-9.16667e-1 6.66662e-1 1.0e0 1.0e0
-8.333339e-1 6.66662e-1 1.0e0 1.0e0
-7.500008e-1 6.66662e-1 1.0e0 1.0e0
-6.666676e-1 6.66662e-1 9.998476e-1 9.998476e-1
-5.833345e-1 6.66662e-1 9.97852e-1 9.97852e-1
-5.000015e-1 6.66662e-1 9.912827e-1 9.912827e-1
-4.166684e-1 6.66662e-1 9.787175e-1 9.787175e-1
-3.333353e-1 6.66662e-1 9.609799e-1 9.609799e-1
-2.500021e-1 6.66662e-1 9.408981e-1 9.408981e-1
-1.66669e-1 6.66662e-1 9.22407e-1 9.22407e-1
-8.3336e-2 6.66662e-1 9.094109e-1 9.094109e-1
-2.9e-6 6.66662e-1 9.047359e-1 9.047359e-1
8.33302e-2 6.66662e-1 9.094101e-1 9.094101e-1
1.666634e-1 6.66662e-1 9.22406e-1 9.22406e-1
2.499965e-1 6.66662e-1 9.408968e-1 9.408968e-1
3.333296e-1 6.66662e-1 9.609785e-1 9.609785e-1
4.166628e-1 6.66662e-1 9.787166e-1 9.787166e-1
4.999957e-1 6.66662e-1 9.91282e-1 9.91282e-1
5.833289e-1 6.66662e-1 9.978519e-1 9.978519e-1
6.66662e-1 6.66662e-1 9.998476e-1 9.998476e-1
7.499951e-1 6.66662e-1 1.0e0 1.0e0
8.333282e-1 6.66662e-1 1.0e0 1.0e0
9.166612e-1 6.66662e-1 1.0e0 1.0e0
9.999944e-1 6.66662e-1 1.0e0 1.0e0

-1.0e0 7.499951e-1 1.0e0 1.0e0
-9.16667e-1 7.499951e-1 1.0e0 1.0e0
-8.333339e-1 7.499951e-1 1.0e0 1.0e0
-7.500008e-1 7.499951e-1 1.0e0 1.0e0
-6.666676e-1 7.499951e-1 1.0e0 1.0e0
-5.833345e-1 7.499951e-1 9.999107e-1 9.999107e-1
-5.000015e-1 7.499951e-1 9.987639e-1 9.987639e-1
-4.166684e-1 7.499951e-1 9.951503e-1 9.951503e-1
-3.333353e-1 7.499951e-1 9.886507e-1 9.886507e-1
-2.500021e-1 7.499951e-1 9.802234e-1 9.802234e-1
-1.66669e-1 7.499951e-1 9.718172e-1 9.718172e-1
-8.3336e-2 7.499951e-1 9.656328e-1 9.656328e-1
-2.9e-6 7.499951e-1 9.633612e-1 9.633612e-1
8.33302e-2 7.499951e-1 9.656325e-1 9.656325e-1
1.666634e-1 7.499951e-1 9.718167e-1 9.718167e-1
2.499965e-1 7.499951e-1 9.802228e-1 9.802228e-1
3.333296e-1 7.499951e-1 9.8865e-1 9.8865e-1
4.166628e-1 7.499951e-1 9.9515e-1 9.9515e-1
4.999957e-1 7.499951e-1 9.987637e-1 9.987637e-1
5.833289e-1 7.499951e-1 9.999107e-1 9.999107e-1
6.66662e-1 7.499951e-1 1.0e0 1.0e0
7.499951e-1 7.499951e-1 1.0e0 1.0e0
8.333282e-1 7.499951e-1 1.0e0 1.0e0
9.166612e-1 7.499951e-1 1.0e0 1.0e0
9.999944e-1 7.499951e-1 1.0e0 1.0e0

-1.0e0 8.333282e-1 1.0e0 1.0e0
-9.16667e-1 8.333282e-1 1.0e0 1.0e0
-8.333339e-1 8.333282e-1 1.0e0 1.0e0
-7.500008e-1 8.333282e-1 1.0e0 1.0e0
-6.666676e-1 8.333282e-1 1.0e0 1.0e0
-5.833345e-1 8.333282e-1 1.0e0 1.0e0
-5.000015e-1 8.333282e-1 9.999905e-1 9.999905e-1
-4.166684e-1 8.333282e-1 9.99697e-1 9.99697e-1
-3.333353e-1 8.333282e-1 9.985704e-1 9.985704e-1
-2.500021e-1 8.333282e-1 9.965097e-1 9.965097e-1
-1.66669e-1 8.333282e-1 9.940457e-1 9.940457e-1
-8.3336e-2 8.333282e-1 9.920482e-1 9.920482e-1
-2.9e-6 8.333282e-1 9.912822e-1 9.912822e-1
8.33302e-2 8.333282e-1 9.92048e-1 9.92048e-1
1.666634e-1 8.333282e-1 9.940456e-1 9.940456e-1
2.499965e-1 8.333282e-1 9.965096e-1 9.965096e-1
3.333296e-1 8.333282e-1 9.985703e-1 9.985703e-1
4.166628e-1 8.333282e-1 9.996968e-1 9.996968e-1
4.999957e-1 8.333282e-1 9.999905e-1 9.999905e-1
5.833289e-1 8.333282e-1 1.0e0 1.0e0
6.66662e-1 8.333282e-1 1.0e0 1.0e0
7.499951e-1 8.333282e-1 1.0e0 1.0e0
8.333282e-1 8.333282e-1 1.0e0 1.0e0
9.166612e-1 8.333282e-1 1.0e0 1.0e0
9.999944e-1 8.333282e-1 1.0e0 1.0e0

-1.0e0 9.166612e-1 1.0e0 1.0e0
-9.16667e-1 9.166612e-1 1.0e0 1.0e0
-8.333339e-1 9.166612e-1 1.0e0 1.0e0
-7.500008e-1 9.166612e-1 1.0e0 1.0e0
-6.666676e-1 9.166612e-1 1.0e0 1.0e0
-5.833345e-1 9.166612e-1 1.0e0 1.0e0
-5.000015e-1 9.166612e-1 1.0e0 1.0e0
-4.166684e-1 9.166612e-1 1.0e0 1.0e0
-3.333353e-1 9.166612e-1 9.999945e-1 9.999945e-1
-2.500021e-1 9.166612e-1 9.999107e-1 9.999107e-1
-1.66669e-1 9.166612e-1 9.99697e-1 9.99697e-1
-8.3336e-2 9.166612e-1 9.994551e-1 9.994551e-1
-2.9e-6 9.166612e-1 9.99349e-1 9.99349e-1
8.33302e-2 9.166612e-1 9.994551e-1 9.994551e-1
1.666634e-1 9.166612e-1 9.99697e-1 9.99697e-1
2.499965e-1 9.166612e-1 9.999107e-1 9.999107e-1
3.333296e-1 9.166612e-1 9.999945e-1 9.999945e-1
4.166628e-1 9.166612e-1 1.0e0 1.0e0
4.999957e-1 9.166612e-1 1.0e0 1.0e0
5.833289e-1 9.166612e-1 1.0e0 1.0e0
6.66662e-1 9.166612e-1 1.0e0 1.0e0
7.499951e-1 9.166612e-1 1.0e0 1.0e0
8.333282e-1 9.166612e-1 1.0e0 1.0e0
9.166612e-1 9.166612e-1 1.0e0 1.0e0
9.999944e-1 9.166612e-1 1.0e0 1.0e0

-1.0e0 9.999944e-1 1.0e0 1.0e0
-9.16667e-1 9.999944e-1 1.0e0 1.0e0
-8.333339e-1 9.999944e-1 1.0e0 1.0e0
-7.500008e-1 9.999944e-1 1.0e0 1.0e0
-6.666676e-1 9.999944e-1 1.0e0 1.0e0
-5.833345e-1 9.999944e-1 1.0e0 1.0e0
-5.000015e-1 9.999944e-1 1.0e0 1.0e0
-4.166684e-1 9.999944e-1 1.0e0 1.0e0
-3.333353e-1 9.999944e-1 1.0e0 1.0e0
-2.500021e-1 9.999944e-1 1.0e0 1.0e0
-1.66669e-1 9.999944e-1 1.0e0 1.0e0
-8.3336e-2 9.999944e-1 1.0e0 1.0e0
-2.9e-6 9.999944e-1 1.0e0 1.0e0
8.33302e-2 9.999944e-1 1.0e0 1.0e0
1.666634e-1 9.999944e-1 1.0e0 1.0e0
2.499965e-1 9.999944e-1 1.0e0 1.0e0
3.333296e-1 9.999944e-1 1.0e0 1.0e0
4.166628e-1 9.999944e-1 1.0e0 1.0e0
4.999957e-1 9.999944e-1 1.0e0 1.0e0
5.833289e-1 9.999944e-1 1.0e0 1.0e0
6.66662e-1 9.999944e-1 1.0e0 1.0e0
7.499951e-1 9.999944e-1 1.0e0 1.0e0
8.333282e-1 9.999944e-1 1.0e0 1.0e0
9.166612e-1 9.999944e-1 1.0e0 1.0e0
9.999944e-1 9.999944e-1 1.0e0 1.0e0


==> output-figure2_contourtmp0.dat <==
-1.0e0 -1.0e0 -1.0e0 -1.0e0
-9.16667e-1 -1.0e0 -9.2013931e-1 -9.2013931e-1
-8.333339e-1 -1.0e0 -8.472226e-1 -8.472226e-1
-7.500008e-1 -1.0e0 -7.8125046e-1 -7.8125046e-1
-6.666676e-1 -1.0e0 -7.222229e-1 -7.222229e-1
-5.833345e-1 -1.0e0 -6.7013947e-1 -6.7013947e-1
-5.000015e-1 -1.0e0 -6.2500076e-1 -6.2500076e-1
-4.166684e-1 -1.0e0 -5.8680634e-1 -5.8680634e-1
-3.333353e-1 -1.0e0 -5.5555618e-1 -5.5555618e-1
-2.500021e-1 -1.0e0 -5.3125046e-1 -5.3125046e-1
-1.66669e-1 -1.0e0 -5.1388931e-1 -5.1388931e-1
-8.3336e-2 -1.0e0 -5.0347244e-1 -5.0347244e-1
-2.9e-6 -1.0e0 -5.0e-1 -5.0e-1
8.33302e-2 -1.0e0 -5.0347198e-1 -5.0347198e-1
1.666634e-1 -1.0e0 -5.138884e-1 -5.138884e-1
2.499965e-1 -1.0e0 -5.3124908e-1 -5.3124908e-1
3.333296e-1 -1.0e0 -5.5555435e-1 -5.5555435e-1
4.166628e-1 -1.0e0 -5.868039e-1 -5.868039e-1
4.999957e-1 -1.0e0 -6.2499786e-1 -6.2499786e-1
5.833289e-1 -1.0e0 -6.7013626e-1 -6.7013626e-1
6.66662e-1 -1.0e0 -7.2221909e-1 -7.2221909e-1
7.499951e-1 -1.0e0 -7.8124634e-1 -7.8124634e-1
8.333282e-1 -1.0e0 -8.4721802e-1 -8.4721802e-1
9.166612e-1 -1.0e0 -9.2013397e-1 -9.2013397e-1
9.999944e-1 -1.0e0 -9.9999435e-1 -9.9999435e-1

-1.0e0 -9.16667e-1 -9.2013931e-1 -9.2013931e-1
-9.16667e-1 -9.16667e-1 -8.4027847e-1 -8.4027847e-1
-8.333339e-1 -9.16667e-1 -7.6736191e-1 -7.6736191e-1
-7.500008e-1 -9.16667e-1 -7.0138977e-1 -7.0138977e-1
-6.666676e-1 -9.16667e-1 -6.4236221e-1 -6.4236221e-1
-5.833345e-1 -9.16667e-1 -5.9027878e-1 -5.9027878e-1
-5.000015e-1 -9.16667e-1 -5.4514008e-1 -5.4514008e-1
-4.166684e-1 -9.16667e-1 -5.069455e-1 -5.069455e-1
-3.333353e-1 -9.16667e-1 -4.7569319e-1 -4.7569319e-1
-2.500021e-1 -9.16667e-1 -4.5135225e-1 -4.5135225e-1
-1.66669e-1 -9.16667e-1 -4.3390114e-1 -4.3390114e-1
-8.3336e-2 -9.16667e-1 -4.2338287e-1 -4.2338287e-1
-2.9e-6 -9.16667e-1 -4.1986589e-1 -4.1986589e-1
8.33302e-2 -9.16667e-1 -4.2338226e-1 -4.2338226e-1
1.666634e-1 -9.16667e-1 -4.3390022e-1 -4.3390022e-1
2.499965e-1 -9.16667e-1 -4.5135088e-1 -4.5135088e-1
3.333296e-1 -9.16667e-1 -4.7569136e-1 -4.7569136e-1
4.166628e-1 -9.16667e-1 -5.0694305e-1 -5.0694305e-1
4.999957e-1 -9.16667e-1 -5.4513702e-1 -5.4513702e-1
5.833289e-1 -9.16667e-1 -5.9027557e-1 -5.9027557e-1
6.66662e-1 -9.16667e-1 -6.4235825e-1 -6.4235825e-1
7.499951e-1 -9.16667e-1 -7.013855e-1 -7.013855e-1
8.333282e-1 -9.16667e-1 -7.6735718e-1 -7.6735718e-1
9.166612e-1 -9.16667e-1 -8.4027313e-1 -8.4027313e-1
9.999944e-1 -9.16667e-1 -9.2013351e-1 -9.2013351e-1

-1.0e0 -8.333339e-1 -8.472226e-1 -8.472226e-1
-9.16667e-1 -8.333339e-1 -7.6736191e-1 -7.6736191e-1
-8.333339e-1 -8.333339e-1 -6.9444534e-1 -6.9444534e-1
-7.500008e-1 -8.333339e-1 -6.284732e-1 -6.284732e-1
-6.666676e-1 -8.333339e-1 -5.694455e-1 -5.694455e-1
-5.833345e-1 -8.333339e-1 -5.1736221e-1 -5.1736221e-1
-5.000015e-1 -8.333339e-1 -4.7222008e-1 -4.7222008e-1
-4.166684e-1 -8.333339e-1 -4.339237e-1 -4.339237e-1
-3.333353e-1 -8.333339e-1 -4.022825e-1 -4.022825e-1
-2.500021e-1 -8.333339e-1 -3.7726144e-1 -3.7726144e-1
-1.66669e-1 -8.333339e-1 -3.5904471e-1 -3.5904471e-1
-8.3336e-2 -8.333339e-1 -3.479343e-1 -3.479343e-1
-2.9e-6 -8.333339e-1 -3.4419595e-1 -3.4419595e-1
8.33302e-2 -8.333339e-1 -3.4793384e-1 -3.4793384e-1
1.666634e-1 -8.333339e-1 -3.5904375e-1 -3.5904375e-1
2.499965e-1 -8.333339e-1 -3.7726003e-1 -3.7726003e-1
3.333296e-1 -8.333339e-1 -4.0228061e-1 -4.0228061e-1
4.166628e-1 -8.333339e-1 -4.3392142e-1 -4.3392142e-1
4.999957e-1 -8.333339e-1 -4.7221733e-1 -4.7221733e-1
5.833289e-1 -8.333339e-1 -5.1735886e-1 -5.1735886e-1
6.66662e-1 -8.333339e-1 -5.6944183e-1 -5.6944183e-1
7.499951e-1 -8.333339e-1 -6.2846909e-1 -6.2846909e-1
8.333282e-1 -8.333339e-1 -6.9444077e-1 -6.9444077e-1
9.166612e-1 -8.333339e-1 -7.6735657e-1 -7.6735657e-1
9.999944e-1 -8.333339e-1 -8.472171e-1 -8.472171e-1

-1.0e0 -7.500008e-1 -7.8125046e-1 -7.8125046e-1
-9.16667e-1 -7.500008e-1 -7.0138977e-1 -7.0138977e-1
-8.333339e-1 -7.500008e-1 -6.284732e-1 -6.284732e-1
-7.500008e-1 -7.500008e-1 -5.6250107e-1 -5.6250107e-1
-6.666676e-1 -7.500008e-1 -5.0347336e-1 -5.0347336e-1
-5.833345e-1 -7.500008e-1 -4.5136497e-1 -4.5136497e-1
-5.000015e-1 -7.500008e-1 -4.0590381e-1 -4.0590381e-1
-4.166684e-1 -7.500008e-1 -3.6669298e-1 -3.6669298e-1
-3.333353e-1 -7.500008e-1 -3.3361513e-1 -3.3361513e-1
-2.500021e-1 -7.500008e-1 -3.0693935e-1 -3.0693935e-1
-1.66669e-1 -7.500008e-1 -2.8721397e-1 -2.8721397e-1
-8.3336e-2 -7.500008e-1 -2.7505801e-1 -2.7505801e-1
-2.9e-6 -7.500008e-1 -2.709466e-1 -2.709466e-1
8.33302e-2 -7.500008e-1 -2.7505733e-1 -2.7505733e-1
1.666634e-1 -7.500008e-1 -2.8721294e-1 -2.8721294e-1
2.499965e-1 -7.500008e-1 -3.069378e-1 -3.069378e-1
3.333296e-1 -7.500008e-1 -3.3361311e-1 -3.3361311e-1
4.166628e-1 -7.500008e-1 -3.6669061e-1 -3.6669061e-1
4.999957e-1 -7.500008e-1 -4.0590086e-1 -4.0590086e-1
5.833289e-1 -7.500008e-1 -4.5136177e-1 -4.5136177e-1
6.66662e-1 -7.500008e-1 -5.034697e-1 -5.034697e-1
7.499951e-1 -7.500008e-1 -5.624968e-1 -5.624968e-1
8.333282e-1 -7.500008e-1 -6.2846848e-1 -6.2846848e-1
9.166612e-1 -7.500008e-1 -7.0138443e-1 -7.0138443e-1
9.999944e-1 -7.500008e-1 -7.8124496e-1 -7.8124496e-1

-1.0e0 -6.666676e-1 -7.222229e-1 -7.222229e-1
-9.16667e-1 -6.666676e-1 -6.4236221e-1 -6.4236221e-1
-8.333339e-1 -6.666676e-1 -5.694455e-1 -5.694455e-1
-7.500008e-1 -6.666676e-1 -5.0347336e-1 -5.0347336e-1
-6.666676e-1 -6.666676e-1 -4.4441197e-1 -4.4441197e-1
-5.833345e-1 -6.666676e-1 -3.918851e-1 -3.918851e-1
-5.000015e-1 -6.666676e-1 -3.4528668e-1 -3.4528668e-1
-4.166684e-1 -6.666676e-1 -3.0430014e-1 -3.0430014e-1
-3.333353e-1 -6.666676e-1 -2.691085e-1 -2.691085e-1
-2.500021e-1 -6.666676e-1 -2.4034038e-1 -2.4034038e-1
-1.66669e-1 -6.666676e-1 -2.1887025e-1 -2.1887025e-1
-8.3336e-2 -6.666676e-1 -2.0556548e-1 -2.0556548e-1
-2.9e-6 -6.666676e-1 -2.0105421e-1 -2.0105421e-1
8.33302e-2 -6.666676e-1 -2.0556483e-1 -2.0556483e-1
1.666634e-1 -6.666676e-1 -2.1886911e-1 -2.1886911e-1
2.499965e-1 -6.666676e-1 -2.403387e-1 -2.403387e-1
3.333296e-1 -6.666676e-1 -2.6910638e-1 -2.6910638e-1
4.166628e-1 -6.666676e-1 -3.042975e-1 -3.042975e-1
4.999957e-1 -6.666676e-1 -3.452836e-1 -3.452836e-1
5.833289e-1 -6.666676e-1 -3.9188187e-1 -3.9188187e-1
6.66662e-1 -6.666676e-1 -4.4440811e-1 -4.4440811e-1
7.499951e-1 -6.666676e-1 -5.0346924e-1 -5.0346924e-1
8.333282e-1 -6.666676e-1 -5.6944092e-1 -5.6944092e-1
9.166612e-1 -6.666676e-1 -6.4235687e-1 -6.4235687e-1
9.999944e-1 -6.666676e-1 -7.2221725e-1 -7.2221725e-1

-1.0e0 -5.833345e-1 -6.7013947e-1 -6.7013947e-1
-9.16667e-1 -5.833345e-1 -5.9027878e-1 -5.9027878e-1
-8.333339e-1 -5.833345e-1 -5.1736221e-1 -5.1736221e-1
-7.500008e-1 -5.833345e-1 -4.513749e-1 -4.513749e-1
-6.666676e-1 -5.833345e-1 -3.9199696e-1 -3.9199696e-1
-5.833345e-1 -5.833345e-1 -3.3850746e-1 -3.3850746e-1
-5.000015e-1 -5.833345e-1 -2.9034566e-1 -2.9034566e-1
-4.166684e-1 -5.833345e-1 -2.4744548e-1 -2.4744548e-1
-3.333353e-1 -5.833345e-1 -2.102838e-1 -2.102838e-1
-2.500021e-1 -5.833345e-1 -1.7974583e-1 -1.7974583e-1
-1.66669e-1 -5.833345e-1 -1.568947e-1 -1.568947e-1
-8.3336e-2 -5.833345e-1 -1.4271878e-1 -1.4271878e-1
-2.9e-6 -5.833345e-1 -1.3791052e-1 -1.3791052e-1
8.33302e-2 -5.833345e-1 -1.427181e-1 -1.427181e-1
1.666634e-1 -5.833345e-1 -1.5689343e-1 -1.5689343e-1
2.499965e-1 -5.833345e-1 -1.7974405e-1 -1.7974405e-1
3.333296e-1 -5.833345e-1 -2.1028168e-1 -2.1028168e-1
4.166628e-1 -5.833345e-1 -2.4744284e-1 -2.4744284e-1
4.999957e-1 -5.833345e-1 -2.9034247e-1 -2.9034247e-1
5.833289e-1 -5.833345e-1 -3.3850398e-1 -3.3850398e-1
6.66662e-1 -5.833345e-1 -3.9199326e-1 -3.9199326e-1
7.499951e-1 -5.833345e-1 -4.5137079e-1 -4.5137079e-1
8.333282e-1 -5.833345e-1 -5.1735764e-1 -5.1735764e-1
9.166612e-1 -5.833345e-1 -5.9027344e-1 -5.9027344e-1
9.999944e-1 -5.833345e-1 -6.7013397e-1 -6.7013397e-1

-1.0e0 -5.000015e-1 -6.2500076e-1 -6.2500076e-1
-9.16667e-1 -5.000015e-1 -5.4514008e-1 -5.4514008e-1
-8.333339e-1 -5.000015e-1 -4.7222218e-1 -4.7222218e-1
-7.500008e-1 -5.000015e-1 -4.0609692e-1 -4.0609692e-1
-6.666676e-1 -5.000015e-1 -3.4613412e-1 -3.4613412e-1
-5.833345e-1 -5.000015e-1 -2.9161769e-1 -2.9161769e-1
-5.000015e-1 -5.000015e-1 -2.4218916e-1 -2.4218916e-1
-4.166684e-1 -5.000015e-1 -1.9801053e-1 -1.9801053e-1
-3.333353e-1 -5.000015e-1 -1.5973091e-1 -1.5973091e-1
-2.500021e-1 -5.000015e-1 -1.2832611e-1 -1.2832611e-1
-1.66669e-1 -5.000015e-1 -1.048813e-1 -1.048813e-1
-8.3336e-2 -5.000015e-1 -9.0367216e-2 -9.0367216e-2
-2.9e-6 -5.000015e-1 -8.5450064e-2 -8.5450064e-2
8.33302e-2 -5.000015e-1 -9.0366524e-2 -9.0366524e-2
1.666634e-1 -5.000015e-1 -1.0488005e-1 -1.0488005e-1
2.499965e-1 -5.000015e-1 -1.2832413e-1 -1.2832413e-1
3.333296e-1 -5.000015e-1 -1.597286e-1 -1.597286e-1
4.166628e-1 -5.000015e-1 -1.9800778e-1 -1.9800778e-1
4.999957e-1 -5.000015e-1 -2.421859e-1 -2.421859e-1
5.833289e-1 -5.000015e-1 -2.9161426e-1 -2.9161426e-1
6.66662e-1 -5.000015e-1 -3.4613017e-1 -3.4613017e-1
7.499951e-1 -5.000015e-1 -4.0609258e-1 -4.0609258e-1
8.333282e-1 -5.000015e-1 -4.722176e-1 -4.722176e-1
9.166612e-1 -5.000015e-1 -5.4513474e-1 -5.4513474e-1
9.999944e-1 -5.000015e-1 -6.2499512e-1 -6.2499512e-1

-1.0e0 -4.166684e-1 -5.8680634e-1 -5.8680634e-1
-9.16667e-1 -4.166684e-1 -5.069455e-1 -5.069455e-1
-8.333339e-1 -4.166684e-1 -4.3400262e-1 -4.3400262e-1
-7.500008e-1 -4.166684e-1 -3.6763588e-1 -3.6763588e-1
-6.666676e-1 -4.166684e-1 -3.0718192e-1 -3.0718192e-1
-5.833345e-1 -4.166684e-1 -2.5209868e-1 -2.5209868e-1
-5.000015e-1 -4.166684e-1 -2.0222607e-1 -2.0222607e-1
-4.166684e-1 -4.166684e-1 -1.5785075e-1 -1.5785075e-1
-3.333353e-1 -4.166684e-1 -1.1964053e-1 -1.1964053e-1
-2.500021e-1 -4.166684e-1 -8.849939e-2 -8.849939e-2
-1.66669e-1 -4.166684e-1 -6.538631e-2 -6.538631e-2
-8.3336e-2 -4.166684e-1 -5.1138306e-2 -5.1138306e-2
-2.9e-6 -4.166684e-1 -4.6322018e-2 -4.6322018e-2
8.33302e-2 -4.166684e-1 -5.113762e-2 -5.113762e-2
1.666634e-1 -4.166684e-1 -6.5385063e-2 -6.5385063e-2
2.499965e-1 -4.166684e-1 -8.8497551e-2 -8.8497551e-2
3.333296e-1 -4.166684e-1 -1.1963837e-1 -1.1963837e-1
4.166628e-1 -4.166684e-1 -1.5784785e-1 -1.5784785e-1
4.999957e-1 -4.166684e-1 -2.0222281e-1 -2.0222281e-1
5.833289e-1 -4.166684e-1 -2.520951e-1 -2.520951e-1
6.66662e-1 -4.166684e-1 -3.0717781e-1 -3.0717781e-1
7.499951e-1 -4.166684e-1 -3.6763171e-1 -3.6763171e-1
8.333282e-1 -4.166684e-1 -4.3399808e-1 -4.3399808e-1
9.166612e-1 -4.166684e-1 -5.0694016e-1 -5.0694016e-1
9.999944e-1 -4.166684e-1 -5.8680054e-1 -5.8680054e-1

-1.0e0 -3.333353e-1 -5.5555618e-1 -5.5555618e-1
-9.16667e-1 -3.333353e-1 -4.7569522e-1 -4.7569522e-1
-8.333339e-1 -3.333353e-1 -4.0269942e-1 -4.0269942e-1
-7.500008e-1 -3.333353e-1 -3.3617636e-1 -3.3617636e-1
-6.666676e-1 -3.333353e-1 -2.7561142e-1 -2.7561142e-1
-5.833345e-1 -3.333353e-1 -2.206632e-1 -2.206632e-1
-5.000015e-1 -3.333353e-1 -1.7130087e-1 -1.7130087e-1
-4.166684e-1 -3.333353e-1 -1.2782034e-1 -1.2782034e-1
-3.333353e-1 -3.333353e-1 -9.0781825e-2 -9.0781825e-2
-2.500021e-1 -3.333353e-1 -6.089684e-2 -6.089684e-2
-1.66669e-1 -3.333353e-1 -3.8898701e-2 -3.8898701e-2
-8.3336e-2 -3.333353e-1 -2.541665e-2 -2.541665e-2
-2.9e-6 -3.333353e-1 -2.0872937e-2 -2.0872937e-2
8.33302e-2 -3.333353e-1 -2.5416014e-2 -2.5416014e-2
1.666634e-1 -3.333353e-1 -3.8897493e-2 -3.8897493e-2
2.499965e-1 -3.333353e-1 -6.0895047e-2 -6.0895047e-2
3.333296e-1 -3.333353e-1 -9.0779611e-2 -9.0779611e-2
4.166628e-1 -3.333353e-1 -1.2781766e-1 -1.2781766e-1
4.999957e-1 -3.333353e-1 -1.7129764e-1 -1.7129764e-1
5.833289e-1 -3.333353e-1 -2.2065971e-1 -2.2065971e-1
6.66662e-1 -3.333353e-1 -2.7560748e-1 -2.7560748e-1
7.499951e-1 -3.333353e-1 -3.3617201e-1 -3.3617201e-1
8.333282e-1 -3.333353e-1 -4.0269481e-1 -4.0269481e-1
9.166612e-1 -3.333353e-1 -4.7568988e-1 -4.7568988e-1
9.999944e-1 -3.333353e-1 -5.5555054e-1 -5.5555054e-1

-1.0e0 -2.500021e-1 -5.3125046e-1 -5.3125046e-1
-9.16667e-1 -2.500021e-1 -4.51387e-1 -4.51387e-1
-8.333339e-1 -2.500021e-1 -3.7836414e-1 -3.7836414e-1
-7.500008e-1 -2.500021e-1 -3.1188309e-1 -3.1188309e-1
-6.666676e-1 -2.500021e-1 -2.5162651e-1 -2.5162651e-1
-5.833345e-1 -2.500021e-1 -1.9741455e-1 -1.9741455e-1
-5.000015e-1 -2.500021e-1 -1.4926996e-1 -1.4926996e-1
-4.166684e-1 -2.500021e-1 -1.07416032e-1 -1.07416032e-1
-3.333353e-1 -2.500021e-1 -7.2232326e-2 -7.2232326e-2
-2.500021e-1 -2.500021e-1 -4.4182755e-2 -4.4182755e-2
-1.66669e-1 -2.500021e-1 -2.37361e-2 -2.37361e-2
-8.3336e-2 -2.500021e-1 -1.12901985e-2 -1.12901985e-2
-2.9e-6 -2.500021e-1 -7.11035e-3 -7.11035e-3
8.33302e-2 -2.500021e-1 -1.1289604e-2 -1.1289604e-2
1.666634e-1 -2.500021e-1 -2.3734976e-2 -2.3734976e-2
2.499965e-1 -2.500021e-1 -4.4181099e-2 -4.4181099e-2
3.333296e-1 -2.500021e-1 -7.2230232e-2 -7.2230232e-2
4.166628e-1 -2.500021e-1 -1.07413354e-1 -1.07413354e-1
4.999957e-1 -2.500021e-1 -1.4926683e-1 -1.4926683e-1
5.833289e-1 -2.500021e-1 -1.9741116e-1 -1.9741116e-1
6.66662e-1 -2.500021e-1 -2.5162274e-1 -2.5162274e-1
7.499951e-1 -2.500021e-1 -3.1187878e-1 -3.1187878e-1
8.333282e-1 -2.500021e-1 -3.7835942e-1 -3.7835942e-1
9.166612e-1 -2.500021e-1 -4.5138167e-1 -4.5138167e-1
9.999944e-1 -2.500021e-1 -5.3124496e-1 -5.3124496e-1

-1.0e0 -1.66669e-1 -5.1388931e-1 -5.1388931e-1
-9.16667e-1 -1.66669e-1 -4.3402426e-1 -4.3402426e-1
-8.333339e-1 -1.66669e-1 -3.6102924e-1 -3.6102924e-1
-7.500008e-1 -1.66669e-1 -2.9474837e-1 -2.9474837e-1
-6.666676e-1 -1.66669e-1 -2.3503456e-1 -2.3503456e-1
-5.833345e-1 -1.66669e-1 -1.8181372e-1 -1.8181372e-1
-5.000015e-1 -1.66669e-1 -1.3511122e-1 -1.3511122e-1
-4.166684e-1 -1.66669e-1 -9.5045927e-2 -9.5045927e-2
-3.333353e-1 -1.66669e-1 -6.1808644e-2 -6.1808644e-2
-2.500021e-1 -1.66669e-1 -3.5626947e-2 -3.5626947e-2
-1.66669e-1 -1.66669e-1 -1.6728047e-2 -1.6728047e-2
-8.3336e-2 -1.66669e-1 -5.3034e-3 -5.3034e-3
-2.9e-6 -1.66669e-1 -1.4801698e-3 -1.4801698e-3
8.33302e-2 -1.66669e-1 -5.3028732e-3 -5.3028732e-3
1.666634e-1 -1.66669e-1 -1.6727005e-2 -1.6727005e-2
2.499965e-1 -1.66669e-1 -3.5625417e-2 -3.5625417e-2
3.333296e-1 -1.66669e-1 -6.1806682e-2 -6.1806682e-2
4.166628e-1 -1.66669e-1 -9.5043474e-2 -9.5043474e-2
4.999957e-1 -1.66669e-1 -1.3510822e-1 -1.3510822e-1
5.833289e-1 -1.66669e-1 -1.8181038e-1 -1.8181038e-1
6.66662e-1 -1.66669e-1 -2.350307e-1 -2.350307e-1
7.499951e-1 -1.66669e-1 -2.9474422e-1 -2.9474422e-1
8.333282e-1 -1.66669e-1 -3.6102467e-1 -3.6102467e-1
9.166612e-1 -1.66669e-1 -4.3401897e-1 -4.3401897e-1
9.999944e-1 -1.66669e-1 -5.1388367e-1 -5.1388367e-1

-1.0e0 -8.3336e-2 -5.0347244e-1 -5.0347244e-1
-9.16667e-1 -8.3336e-2 -4.2360988e-1 -4.2360988e-1
-8.333339e-1 -8.3336e-2 -3.5066742e-1 -3.5066742e-1
-7.500008e-1 -8.3336e-2 -2.8460373e-1 -2.8460373e-1
-6.666676e-1 -8.3336e-2 -2.2538081e-1 -2.2538081e-1
-5.833345e-1 -8.3336e-2 -1.7298141e-1 -1.7298141e-1
-5.000015e-1 -8.3336e-2 -1.27414642e-1 -1.27414642e-1
-4.166684e-1 -8.3336e-2 -8.8712999e-2 -8.8712999e-2
-3.333353e-1 -8.3336e-2 -5.6927766e-2 -5.6927766e-2
-2.500021e-1 -8.3336e-2 -3.2119212e-2 -3.2119212e-2
-1.66669e-1 -8.3336e-2 -1.4347037e-2 -1.4347037e-2
-8.3336e-2 -8.3336e-2 -3.6613882e-3 -3.6613882e-3
-2.9e-6 -8.3336e-2 -9.5462703e-5 -9.5462703e-5
8.33302e-2 -8.3336e-2 -3.6608894e-3 -3.6608894e-3
1.666634e-1 -8.3336e-2 -1.4346068e-2 -1.4346068e-2
2.499965e-1 -8.3336e-2 -3.2117766e-2 -3.2117766e-2
3.333296e-1 -8.3336e-2 -5.6925902e-2 -5.6925902e-2
4.166628e-1 -8.3336e-2 -8.8710597e-2 -8.8710597e-2
4.999957e-1 -8.3336e-2 -1.27411711e-1 -1.27411711e-1
5.833289e-1 -8.3336e-2 -1.7297816e-1 -1.7297816e-1
6.66662e-1 -8.3336e-2 -2.2537698e-1 -2.2537698e-1
7.499951e-1 -8.3336e-2 -2.8459944e-1 -2.8459944e-1
8.333282e-1 -8.3336e-2 -3.5066287e-1 -3.5066287e-1
9.166612e-1 -8.3336e-2 -4.2360454e-1 -4.2360454e-1
9.999944e-1 -8.3336e-2 -5.034668e-1 -5.034668e-1

-1.0e0 -2.9e-6 -5.0e-1 -5.0e-1
-9.16667e-1 -2.9e-6 -4.2013931e-1 -4.2013931e-1
-8.333339e-1 -2.9e-6 -3.4722261e-1 -3.4722261e-1
-7.500008e-1 -2.9e-6 -2.8125047e-1 -2.8125047e-1
-6.666676e-1 -2.9e-6 -2.2222292e-1 -2.2222292e-1
-5.833345e-1 -2.9e-6 -1.7013948e-1 -1.7013948e-1
-5.000015e-1 -2.9e-6 -1.25000761e-1 -1.25000761e-1
-4.166684e-1 -2.9e-6 -8.6806259e-2 -8.6806259e-2
-3.333353e-1 -2.9e-6 -5.5556183e-2 -5.5556183e-2
-2.500021e-1 -2.9e-6 -3.1250534e-2 -3.1250534e-2
-1.66669e-1 -2.9e-6 -1.3889282e-2 -1.3889282e-2
-8.3336e-2 -2.9e-6 -3.4724443e-3 -3.4724443e-3
-2.9e-6 -2.9e-6 -4.2050003e-12 -4.2050003e-12
8.33302e-2 -2.9e-6 -3.4719603e-3 -3.4719603e-3
1.666634e-1 -2.9e-6 -1.3888335e-2 -1.3888335e-2
2.499965e-1 -2.9e-6 -3.1249117e-2 -3.1249117e-2
3.333296e-1 -2.9e-6 -5.5554352e-2 -5.5554352e-2
4.166628e-1 -2.9e-6 -8.6803894e-2 -8.6803894e-2
4.999957e-1 -2.9e-6 -1.24997862e-1 -1.24997862e-1
5.833289e-1 -2.9e-6 -1.7013625e-1 -1.7013625e-1
6.66662e-1 -2.9e-6 -2.2221909e-1 -2.2221909e-1
7.499951e-1 -2.9e-6 -2.8124632e-1 -2.8124632e-1
8.333282e-1 -2.9e-6 -3.4721802e-1 -3.4721802e-1
9.166612e-1 -2.9e-6 -4.2013399e-1 -4.2013399e-1
9.999944e-1 -2.9e-6 -4.9999435e-1 -4.9999435e-1

-1.0e0 8.33302e-2 -5.0347198e-1 -5.0347198e-1
-9.16667e-1 8.33302e-2 -4.2360927e-1 -4.2360927e-1
-8.333339e-1 8.33302e-2 -3.5066699e-1 -3.5066699e-1
-7.500008e-1 8.33302e-2 -2.8460315e-1 -2.8460315e-1
-6.666676e-1 8.33302e-2 -2.2538039e-1 -2.2538039e-1
-5.833345e-1 8.33302e-2 -1.7298103e-1 -1.7298103e-1
-5.000015e-1 8.33302e-2 -1.27414319e-1 -1.27414319e-1
-4.166684e-1 8.33302e-2 -8.8712723e-2 -8.8712723e-2
-3.333353e-1 8.33302e-2 -5.6927565e-2 -5.6927565e-2
-2.500021e-1 8.33302e-2 -3.2119078e-2 -3.2119078e-2
-1.66669e-1 8.33302e-2 -1.434696e-2 -1.434696e-2
-8.3336e-2 8.33302e-2 -3.6613469e-3 -3.6613469e-3
-2.9e-6 8.33302e-2 -9.5434837e-5 -9.5434837e-5
8.33302e-2 8.33302e-2 -3.660851e-3 -3.660851e-3
1.666634e-1 8.33302e-2 -1.434599e-2 -1.434599e-2
2.499965e-1 8.33302e-2 -3.2117633e-2 -3.2117633e-2
3.333296e-1 8.33302e-2 -5.6925697e-2 -5.6925697e-2
4.166628e-1 8.33302e-2 -8.8710323e-2 -8.8710323e-2
4.999957e-1 8.33302e-2 -1.27411386e-1 -1.27411386e-1
5.833289e-1 8.33302e-2 -1.7297778e-1 -1.7297778e-1
6.66662e-1 8.33302e-2 -2.2537657e-1 -2.2537657e-1
7.499951e-1 8.33302e-2 -2.8459901e-1 -2.8459901e-1
8.333282e-1 8.33302e-2 -3.506624e-1 -3.506624e-1
9.166612e-1 8.33302e-2 -4.2360393e-1 -4.2360393e-1
9.999944e-1 8.33302e-2 -5.0346634e-1 -5.0346634e-1

-1.0e0 1.666634e-1 -5.138884e-1 -5.138884e-1
-9.16667e-1 1.666634e-1 -4.3402336e-1 -4.3402336e-1
-8.333339e-1 1.666634e-1 -3.6102834e-1 -3.6102834e-1
-7.500008e-1 1.666634e-1 -2.947475e-1 -2.947475e-1
-6.666676e-1 1.666634e-1 -2.350337e-1 -2.350337e-1
-5.833345e-1 1.666634e-1 -1.8181291e-1 -1.8181291e-1
-5.000015e-1 1.666634e-1 -1.3511052e-1 -1.3511052e-1
-4.166684e-1 1.666634e-1 -9.5045332e-2 -9.5045332e-2
-3.333353e-1 1.666634e-1 -6.1808153e-2 -6.1808153e-2
-2.500021e-1 1.666634e-1 -3.5626569e-2 -3.5626569e-2
-1.66669e-1 1.666634e-1 -1.6727759e-2 -1.6727759e-2
-8.3336e-2 1.666634e-1 -5.303184e-3 -5.303184e-3
-2.9e-6 1.666634e-1 -1.4799757e-3 -1.4799757e-3
8.33302e-2 1.666634e-1 -5.302649e-3 -5.302649e-3
1.666634e-1 1.666634e-1 -1.6726726e-2 -1.6726726e-2
2.499965e-1 1.666634e-1 -3.5625034e-2 -3.5625034e-2
3.333296e-1 1.666634e-1 -6.1806192e-2 -6.1806192e-2
4.166628e-1 1.666634e-1 -9.5042877e-2 -9.5042877e-2
4.999957e-1 1.666634e-1 -1.351075e-1 -1.351075e-1
5.833289e-1 1.666634e-1 -1.8180959e-1 -1.8180959e-1
6.66662e-1 1.666634e-1 -2.3502983e-1 -2.3502983e-1
7.499951e-1 1.666634e-1 -2.9474333e-1 -2.9474333e-1
8.333282e-1 1.666634e-1 -3.6102374e-1 -3.6102374e-1
9.166612e-1 1.666634e-1 -4.3401805e-1 -4.3401805e-1
9.999944e-1 1.666634e-1 -5.1388275e-1 -5.1388275e-1

-1.0e0 2.499965e-1 -5.3124908e-1 -5.3124908e-1
-9.16667e-1 2.499965e-1 -4.5138564e-1 -4.5138564e-1
-8.333339e-1 2.499965e-1 -3.7836278e-1 -3.7836278e-1
-7.500008e-1 2.499965e-1 -3.1188171e-1 -3.1188171e-1
-6.666676e-1 2.499965e-1 -2.5162518e-1 -2.5162518e-1
-5.833345e-1 2.499965e-1 -1.9741328e-1 -1.9741328e-1
-5.000015e-1 2.499965e-1 -1.4926865e-1 -1.4926865e-1
-4.166684e-1 2.499965e-1 -1.07414964e-1 -1.07414964e-1
-3.333353e-1 2.499965e-1 -7.223136e-2 -7.223136e-2
-2.500021e-1 2.499965e-1 -4.418193e-2 -4.418193e-2
-1.66669e-1 2.499965e-1 -2.3735394e-2 -2.3735394e-2
-8.3336e-2 2.499965e-1 -1.12895517e-2 -1.12895517e-2
-2.9e-6 2.499965e-1 -7.109735e-3 -7.109735e-3
8.33302e-2 2.499965e-1 -1.12889763e-2 -1.12889763e-2
1.666634e-1 2.499965e-1 -2.3734258e-2 -2.3734258e-2
2.499965e-1 2.499965e-1 -4.4180289e-2 -4.4180289e-2
3.333296e-1 2.499965e-1 -7.2229274e-2 -7.2229274e-2
4.166628e-1 2.499965e-1 -1.07412286e-1 -1.07412286e-1
4.999957e-1 2.499965e-1 -1.4926552e-1 -1.4926552e-1
5.833289e-1 2.499965e-1 -1.9740973e-1 -1.9740973e-1
6.66662e-1 2.499965e-1 -2.5162126e-1 -2.5162126e-1
7.499951e-1 2.499965e-1 -3.1187741e-1 -3.1187741e-1
8.333282e-1 2.499965e-1 -3.7835806e-1 -3.7835806e-1
9.166612e-1 2.499965e-1 -4.5138031e-1 -4.5138031e-1
9.999944e-1 2.499965e-1 -5.3124344e-1 -5.3124344e-1

-1.0e0 3.333296e-1 -5.5555435e-1 -5.5555435e-1
-9.16667e-1 3.333296e-1 -4.7569339e-1 -4.7569339e-1
-8.333339e-1 3.333296e-1 -4.0269756e-1 -4.0269756e-1
-7.500008e-1 3.333296e-1 -3.3617448e-1 -3.3617448e-1
-6.666676e-1 3.333296e-1 -2.7560959e-1 -2.7560959e-1
-5.833345e-1 3.333296e-1 -2.2066153e-1 -2.2066153e-1
-5.000015e-1 3.333296e-1 -1.7129913e-1 -1.7129913e-1
-4.166684e-1 3.333296e-1 -1.2781883e-1 -1.2781883e-1
-3.333353e-1 3.333296e-1 -9.0780283e-2 -9.0780283e-2
-2.500021e-1 3.333296e-1 -6.0895395e-2 -6.0895395e-2
-1.66669e-1 3.333296e-1 -3.8897351e-2 -3.8897351e-2
-8.3336e-2 3.333296e-1 -2.5415378e-2 -2.5415378e-2
-2.9e-6 3.333296e-1 -2.0871672e-2 -2.0871672e-2
8.33302e-2 3.333296e-1 -2.5414722e-2 -2.5414722e-2
1.666634e-1 3.333296e-1 -3.8896152e-2 -3.8896152e-2
2.499965e-1 3.333296e-1 -6.089362e-2 -6.089362e-2
3.333296e-1 3.333296e-1 -9.0778061e-2 -9.0778061e-2
4.166628e-1 3.333296e-1 -1.2781601e-1 -1.2781601e-1
4.999957e-1 3.333296e-1 -1.7129591e-1 -1.7129591e-1
5.833289e-1 3.333296e-1 -2.2065794e-1 -2.2065794e-1
6.66662e-1 3.333296e-1 -2.7560562e-1 -2.7560562e-1
7.499951e-1 3.333296e-1 -3.3617015e-1 -3.3617015e-1
8.333282e-1 3.333296e-1 -4.0269295e-1 -4.0269295e-1
9.166612e-1 3.333296e-1 -4.7568805e-1 -4.7568805e-1
9.999944e-1 3.333296e-1 -5.555487e-1 -5.555487e-1

-1.0e0 4.166628e-1 -5.868039e-1 -5.868039e-1
-9.16667e-1 4.166628e-1 -5.0694305e-1 -5.0694305e-1
-8.333339e-1 4.166628e-1 -4.3400035e-1 -4.3400035e-1
-7.500008e-1 4.166628e-1 -3.6763359e-1 -3.6763359e-1
-6.666676e-1 4.166628e-1 -3.0717947e-1 -3.0717947e-1
-5.833345e-1 4.166628e-1 -2.5209634e-1 -2.5209634e-1
-5.000015e-1 4.166628e-1 -2.0222372e-1 -2.0222372e-1
-4.166684e-1 4.166628e-1 -1.5784828e-1 -1.5784828e-1
-3.333353e-1 4.166628e-1 -1.1963824e-1 -1.1963824e-1
-2.500021e-1 4.166628e-1 -8.8497052e-2 -8.8497052e-2
-1.66669e-1 4.166628e-1 -6.5384117e-2 -6.5384117e-2
-8.3336e-2 4.166628e-1 -5.1136093e-2 -5.1136093e-2
-2.9e-6 4.166628e-1 -4.6319843e-2 -4.6319843e-2
8.33302e-2 4.166628e-1 -5.1135422e-2 -5.1135422e-2
1.666634e-1 4.166628e-1 -6.5382858e-2 -6.5382858e-2
2.499965e-1 4.166628e-1 -8.8495213e-2 -8.8495213e-2
3.333296e-1 4.166628e-1 -1.1963596e-1 -1.1963596e-1
4.166628e-1 4.166628e-1 -1.5784554e-1 -1.5784554e-1
4.999957e-1 4.166628e-1 -2.0222046e-1 -2.0222046e-1
5.833289e-1 4.166628e-1 -2.5209273e-1 -2.5209273e-1
6.66662e-1 4.166628e-1 -3.071755e-1 -3.071755e-1
7.499951e-1 4.166628e-1 -3.6762926e-1 -3.6762926e-1
8.333282e-1 4.166628e-1 -4.3399559e-1 -4.3399559e-1
9.166612e-1 4.166628e-1 -5.0693787e-1 -5.0693787e-1
9.999944e-1 4.166628e-1 -5.8679825e-1 -5.8679825e-1

-1.0e0 4.999957e-1 -6.2499786e-1 -6.2499786e-1
-9.16667e-1 4.999957e-1 -5.4513702e-1 -5.4513702e-1
-8.333339e-1 4.999957e-1 -4.7221944e-1 -4.7221944e-1
-7.500008e-1 4.999957e-1 -4.06094e-1 -4.06094e-1
-6.666676e-1 4.999957e-1 -3.4613112e-1 -3.4613112e-1
-5.833345e-1 4.999957e-1 -2.9161465e-1 -2.9161465e-1
-5.000015e-1 4.999957e-1 -2.4218608e-1 -2.4218608e-1
-4.166684e-1 4.999957e-1 -1.980074e-1 -1.980074e-1
-3.333353e-1 4.999957e-1 -1.5972774e-1 -1.5972774e-1
-2.500021e-1 4.999957e-1 -1.2832292e-1 -1.2832292e-1
-1.66669e-1 4.999957e-1 -1.048781e-1 -1.048781e-1
-8.3336e-2 4.999957e-1 -9.0364e-2 -9.0364e-2
-2.9e-6 4.999957e-1 -8.5446861e-2 -8.5446861e-2
8.33302e-2 4.999957e-1 -9.0363324e-2 -9.0363324e-2
1.666634e-1 4.999957e-1 -1.0487685e-1 -1.0487685e-1
2.499965e-1 4.999957e-1 -1.2832094e-1 -1.2832094e-1
3.333296e-1 4.999957e-1 -1.5972543e-1 -1.5972543e-1
4.166628e-1 4.999957e-1 -1.9800465e-1 -1.9800465e-1
4.999957e-1 4.999957e-1 -2.4218282e-1 -2.4218282e-1
5.833289e-1 4.999957e-1 -2.9161125e-1 -2.9161125e-1
6.66662e-1 4.999957e-1 -3.4612724e-1 -3.4612724e-1
7.499951e-1 4.999957e-1 -4.0608966e-1 -4.0608966e-1
8.333282e-1 4.999957e-1 -4.722147e-1 -4.722147e-1
9.166612e-1 4.999957e-1 -5.4513184e-1 -5.4513184e-1
9.999944e-1 4.999957e-1 -6.2499222e-1 -6.2499222e-1

-1.0e0 5.833289e-1 -6.7013626e-1 -6.7013626e-1
-9.16667e-1 5.833289e-1 -5.9027557e-1 -5.9027557e-1
-8.333339e-1 5.833289e-1 -5.1735886e-1 -5.1735886e-1
-7.500008e-1 5.833289e-1 -4.513717e-1 -4.513717e-1
-6.666676e-1 5.833289e-1 -3.9199376e-1 -3.9199376e-1
-5.833345e-1 5.833289e-1 -3.3850403e-1 -3.3850403e-1
-5.000015e-1 5.833289e-1 -2.9034224e-1 -2.9034224e-1
-4.166684e-1 5.833289e-1 -2.4744183e-1 -2.4744183e-1
-3.333353e-1 5.833289e-1 -2.1028012e-1 -2.1028012e-1
-2.500021e-1 5.833289e-1 -1.797421e-1 -1.797421e-1
-1.66669e-1 5.833289e-1 -1.5689085e-1 -1.5689085e-1
-8.3336e-2 5.833289e-1 -1.427149e-1 -1.427149e-1
-2.9e-6 5.833289e-1 -1.3790663e-1 -1.3790663e-1
8.33302e-2 5.833289e-1 -1.4271423e-1 -1.4271423e-1
1.666634e-1 5.833289e-1 -1.5688962e-1 -1.5688962e-1
2.499965e-1 5.833289e-1 -1.7974013e-1 -1.7974013e-1
3.333296e-1 5.833289e-1 -2.1027791e-1 -2.1027791e-1
4.166628e-1 5.833289e-1 -2.4743915e-1 -2.4743915e-1
4.999957e-1 5.833289e-1 -2.9033908e-1 -2.9033908e-1
5.833289e-1 5.833289e-1 -3.3850066e-1 -3.3850066e-1
6.66662e-1 5.833289e-1 -3.919899e-1 -3.919899e-1
7.499951e-1 5.833289e-1 -4.5136743e-1 -4.5136743e-1
8.333282e-1 5.833289e-1 -5.1735428e-1 -5.1735428e-1
9.166612e-1 5.833289e-1 -5.9027023e-1 -5.9027023e-1
9.999944e-1 5.833289e-1 -6.7013062e-1 -6.7013062e-1

-1.0e0 6.66662e-1 -7.2221909e-1 -7.2221909e-1
-9.16667e-1 6.66662e-1 -6.4235825e-1 -6.4235825e-1
-8.333339e-1 6.66662e-1 -5.6944183e-1 -5.6944183e-1
-7.500008e-1 6.66662e-1 -5.034697e-1 -5.034697e-1
-6.666676e-1 6.66662e-1 -4.4440811e-1 -4.4440811e-1
-5.833345e-1 6.66662e-1 -3.9188138e-1 -3.9188138e-1
-5.000015e-1 6.66662e-1 -3.4528268e-1 -3.4528268e-1
-4.166684e-1 6.66662e-1 -3.0429588e-1 -3.0429588e-1
-3.333353e-1 6.66662e-1 -2.6910426e-1 -2.6910426e-1
-2.500021e-1 6.66662e-1 -2.4033612e-1 -2.4033612e-1
-1.66669e-1 6.66662e-1 -2.1886575e-1 -2.1886575e-1
-8.3336e-2 6.66662e-1 -2.0556088e-1 -2.0556088e-1
-2.9e-6 6.66662e-1 -2.0104958e-1 -2.0104958e-1
8.33302e-2 6.66662e-1 -2.0556026e-1 -2.0556026e-1
1.666634e-1 6.66662e-1 -2.1886461e-1 -2.1886461e-1
2.499965e-1 6.66662e-1 -2.403343e-1 -2.403343e-1
3.333296e-1 6.66662e-1 -2.6910211e-1 -2.6910211e-1
4.166628e-1 6.66662e-1 -3.042934e-1 -3.042934e-1
4.999957e-1 6.66662e-1 -3.4527966e-1 -3.4527966e-1
5.833289e-1 6.66662e-1 -3.91878e-1 -3.91878e-1
6.66662e-1 6.66662e-1 -4.444043e-1 -4.444043e-1
7.499951e-1 6.66662e-1 -5.0346542e-1 -5.0346542e-1
8.333282e-1 6.66662e-1 -5.694371e-1 -5.694371e-1
9.166612e-1 6.66662e-1 -6.423529e-1 -6.423529e-1
9.999944e-1 6.66662e-1 -7.2221344e-1 -7.2221344e-1

-1.0e0 7.499951e-1 -7.8124634e-1 -7.8124634e-1
-9.16667e-1 7.499951e-1 -7.013855e-1 -7.013855e-1
-8.333339e-1 7.499951e-1 -6.2846909e-1 -6.2846909e-1
-7.500008e-1 7.499951e-1 -5.624968e-1 -5.624968e-1
-6.666676e-1 7.499951e-1 -5.0346924e-1 -5.0346924e-1
-5.833345e-1 7.499951e-1 -4.5136086e-1 -4.5136086e-1
-5.000015e-1 7.499951e-1 -4.0589944e-1 -4.0589944e-1
-4.166684e-1 7.499951e-1 -3.6668872e-1 -3.6668872e-1
-3.333353e-1 7.499951e-1 -3.3361057e-1 -3.3361057e-1
-2.500021e-1 7.499951e-1 -3.069347e-1 -3.069347e-1
-1.66669e-1 7.499951e-1 -2.8720932e-1 -2.8720932e-1
-8.3336e-2 7.499951e-1 -2.7505312e-1 -2.7505312e-1
-2.9e-6 7.499951e-1 -2.709418e-1 -2.709418e-1
8.33302e-2 7.499951e-1 -2.7505257e-1 -2.7505257e-1
1.666634e-1 7.499951e-1 -2.8720828e-1 -2.8720828e-1
2.499965e-1 7.499951e-1 -3.0693314e-1 -3.0693314e-1
3.333296e-1 7.499951e-1 -3.3360855e-1 -3.3360855e-1
4.166628e-1 7.499951e-1 -3.6668619e-1 -3.6668619e-1
4.999957e-1 7.499951e-1 -4.058965e-1 -4.058965e-1
5.833289e-1 7.499951e-1 -4.513575e-1 -4.513575e-1
6.66662e-1 7.499951e-1 -5.0346542e-1 -5.0346542e-1
7.499951e-1 7.499951e-1 -5.6249268e-1 -5.6249268e-1
8.333282e-1 7.499951e-1 -6.2846436e-1 -6.2846436e-1
9.166612e-1 7.499951e-1 -7.0138016e-1 -7.0138016e-1
9.999944e-1 7.499951e-1 -7.8124069e-1 -7.8124069e-1

-1.0e0 8.333282e-1 -8.4721802e-1 -8.4721802e-1
-9.16667e-1 8.333282e-1 -7.6735718e-1 -7.6735718e-1
-8.333339e-1 8.333282e-1 -6.9444077e-1 -6.9444077e-1
-7.500008e-1 8.333282e-1 -6.2846848e-1 -6.2846848e-1
-6.666676e-1 8.333282e-1 -5.6944092e-1 -5.6944092e-1
-5.833345e-1 8.333282e-1 -5.1735764e-1 -5.1735764e-1
-5.000015e-1 8.333282e-1 -4.722155e-1 -4.722155e-1
-4.166684e-1 8.333282e-1 -4.3391913e-1 -4.3391913e-1
-3.333353e-1 8.333282e-1 -4.0227782e-1 -4.0227782e-1
-2.500021e-1 8.333282e-1 -3.7725658e-1 -3.7725658e-1
-1.66669e-1 8.333282e-1 -3.5903989e-1 -3.5903989e-1
-8.3336e-2 8.333282e-1 -3.4792944e-1 -3.4792944e-1
-2.9e-6 8.333282e-1 -3.4419104e-1 -3.4419104e-1
8.33302e-2 8.333282e-1 -3.4792892e-1 -3.4792892e-1
1.666634e-1 8.333282e-1 -3.5903891e-1 -3.5903891e-1
2.499965e-1 8.333282e-1 -3.7725516e-1 -3.7725516e-1
3.333296e-1 8.333282e-1 -4.0227592e-1 -4.0227592e-1
4.166628e-1 8.333282e-1 -4.3391663e-1 -4.3391663e-1
4.999957e-1 8.333282e-1 -4.722126e-1 -4.722126e-1
5.833289e-1 8.333282e-1 -5.1735428e-1 -5.1735428e-1
6.66662e-1 8.333282e-1 -5.694371e-1 -5.694371e-1
7.499951e-1 8.333282e-1 -6.2846436e-1 -6.2846436e-1
8.333282e-1 8.333282e-1 -6.9443604e-1 -6.9443604e-1
9.166612e-1 8.333282e-1 -7.6735184e-1 -7.6735184e-1
9.999944e-1 8.333282e-1 -8.4721237e-1 -8.4721237e-1

-1.0e0 9.166612e-1 -9.2013397e-1 -9.2013397e-1
-9.16667e-1 9.166612e-1 -8.4027313e-1 -8.4027313e-1
-8.333339e-1 9.166612e-1 -7.6735657e-1 -7.6735657e-1
-7.500008e-1 9.166612e-1 -7.0138443e-1 -7.0138443e-1
-6.666676e-1 9.166612e-1 -6.4235687e-1 -6.4235687e-1
-5.833345e-1 9.166612e-1 -5.9027344e-1 -5.9027344e-1
-5.000015e-1 9.166612e-1 -5.4513474e-1 -5.4513474e-1
-4.166684e-1 9.166612e-1 -5.0694016e-1 -5.0694016e-1
-3.333353e-1 9.166612e-1 -4.7568785e-1 -4.7568785e-1
-2.500021e-1 9.166612e-1 -4.5134692e-1 -4.5134692e-1
-1.66669e-1 9.166612e-1 -4.338958e-1 -4.338958e-1
-8.3336e-2 9.166612e-1 -4.2337749e-1 -4.2337749e-1
-2.9e-6 9.166612e-1 -4.1986049e-1 -4.1986049e-1
8.33302e-2 9.166612e-1 -4.2337686e-1 -4.2337686e-1
1.666634e-1 9.166612e-1 -4.3389488e-1 -4.3389488e-1
2.499965e-1 9.166612e-1 -4.5134555e-1 -4.5134555e-1
3.333296e-1 9.166612e-1 -4.7568602e-1 -4.7568602e-1
4.166628e-1 9.166612e-1 -5.0693787e-1 -5.0693787e-1
4.999957e-1 9.166612e-1 -5.4513184e-1 -5.4513184e-1
5.833289e-1 9.166612e-1 -5.9027023e-1 -5.9027023e-1
6.66662e-1 9.166612e-1 -6.423529e-1 -6.423529e-1
7.499951e-1 9.166612e-1 -7.0138016e-1 -7.0138016e-1
8.333282e-1 9.166612e-1 -7.6735184e-1 -7.6735184e-1
9.166612e-1 9.166612e-1 -8.4026779e-1 -8.4026779e-1
9.999944e-1 9.166612e-1 -9.2012817e-1 -9.2012817e-1

-1.0e0 9.999944e-1 -9.9999435e-1 -9.9999435e-1
-9.16667e-1 9.999944e-1 -9.2013351e-1 -9.2013351e-1
-8.333339e-1 9.999944e-1 -8.472171e-1 -8.472171e-1
-7.500008e-1 9.999944e-1 -7.8124496e-1 -7.8124496e-1
-6.666676e-1 9.999944e-1 -7.2221725e-1 -7.2221725e-1
-5.833345e-1 9.999944e-1 -6.7013397e-1 -6.7013397e-1
-5.000015e-1 9.999944e-1 -6.2499512e-1 -6.2499512e-1
-4.166684e-1 9.999944e-1 -5.8680054e-1 -5.8680054e-1
-3.333353e-1 9.999944e-1 -5.5555054e-1 -5.5555054e-1
-2.500021e-1 9.999944e-1 -5.3124496e-1 -5.3124496e-1
-1.66669e-1 9.999944e-1 -5.1388367e-1 -5.1388367e-1
-8.3336e-2 9.999944e-1 -5.034668e-1 -5.034668e-1
-2.9e-6 9.999944e-1 -4.9999435e-1 -4.9999435e-1
8.33302e-2 9.999944e-1 -5.0346634e-1 -5.0346634e-1
1.666634e-1 9.999944e-1 -5.1388275e-1 -5.1388275e-1
2.499965e-1 9.999944e-1 -5.3124344e-1 -5.3124344e-1
3.333296e-1 9.999944e-1 -5.555487e-1 -5.555487e-1
4.166628e-1 9.999944e-1 -5.8679825e-1 -5.8679825e-1
4.999957e-1 9.999944e-1 -6.2499222e-1 -6.2499222e-1
5.833289e-1 9.999944e-1 -6.7013062e-1 -6.7013062e-1
6.66662e-1 9.999944e-1 -7.2221344e-1 -7.2221344e-1
7.499951e-1 9.999944e-1 -7.8124069e-1 -7.8124069e-1
8.333282e-1 9.999944e-1 -8.4721237e-1 -8.4721237e-1
9.166612e-1 9.999944e-1 -9.2012817e-1 -9.2012817e-1
9.999944e-1 9.999944e-1 -9.9998871e-1 -9.9998871e-1


==> output-figure3_contourtmp0.dat <==
-1.0e0 -1.0e0 -1.0e0 -1.0e0
-9.16667e-1 -1.0e0 -1.0e0 -1.0e0
-8.333339e-1 -1.0e0 -1.0e0 -1.0e0
-7.500008e-1 -1.0e0 -1.0e0 -1.0e0
-6.666676e-1 -1.0e0 -1.0e0 -1.0e0
-5.833345e-1 -1.0e0 -1.0e0 -1.0e0
-5.000015e-1 -1.0e0 -1.0e0 -1.0e0
-4.166684e-1 -1.0e0 -1.0e0 -1.0e0
-3.333353e-1 -1.0e0 -1.0e0 -1.0e0
-2.500021e-1 -1.0e0 -1.0e0 -1.0e0
-1.66669e-1 -1.0e0 -1.0e0 -1.0e0
-8.3336e-2 -1.0e0 -1.0e0 -1.0e0
-2.9e-6 -1.0e0 -1.0e0 -1.0e0
8.33302e-2 -1.0e0 -1.0e0 -1.0e0
1.666634e-1 -1.0e0 -1.0e0 -1.0e0
2.499965e-1 -1.0e0 -1.0e0 -1.0e0
3.333296e-1 -1.0e0 -1.0e0 -1.0e0
4.166628e-1 -1.0e0 -1.0e0 -1.0e0
4.999957e-1 -1.0e0 -1.0e0 -1.0e0
5.833289e-1 -1.0e0 -1.0e0 -1.0e0
6.66662e-1 -1.0e0 -1.0e0 -1.0e0
7.499951e-1 -1.0e0 -1.0e0 -1.0e0
8.333282e-1 -1.0e0 -1.0e0 -1.0e0
9.166612e-1 -1.0e0 -1.0e0 -1.0e0
9.999944e-1 -1.0e0 -1.0e0 -1.0e0

-1.0e0 -9.16667e-1 -1.0e0 -1.0e0
-9.16667e-1 -9.16667e-1 -1.0e0 -1.0e0
-8.333339e-1 -9.16667e-1 -1.0e0 -1.0e0
-7.500008e-1 -9.16667e-1 -1.0e0 -1.0e0
-6.666676e-1 -9.16667e-1 -1.0e0 -1.0e0
-5.833345e-1 -9.16667e-1 -1.0e0 -1.0e0
-5.000015e-1 -9.16667e-1 -1.0e0 -1.0e0
-4.166684e-1 -9.16667e-1 -1.0e0 -1.0e0
-3.333353e-1 -9.16667e-1 -9.950916e-1 -9.950916e-1
-2.500021e-1 -9.16667e-1 -9.911752e-1 -9.911752e-1
-1.66669e-1 -9.16667e-1 -9.97968e-1 -9.97968e-1
-8.3336e-2 -9.16667e-1 -1.0087164e0 -1.0087164e0
-2.9e-6 -9.16667e-1 -1.0136952e0 -1.0136952e0
8.33302e-2 -9.16667e-1 -1.008717e0 -1.008717e0
1.666634e-1 -9.16667e-1 -9.979688e-1 -9.979688e-1
2.499965e-1 -9.16667e-1 -9.911752e-1 -9.911752e-1
3.333296e-1 -9.16667e-1 -9.95091e-1 -9.95091e-1
4.166628e-1 -9.16667e-1 -1.0e0 -1.0e0
4.999957e-1 -9.16667e-1 -1.0e0 -1.0e0
5.833289e-1 -9.16667e-1 -1.0e0 -1.0e0
6.66662e-1 -9.16667e-1 -1.0e0 -1.0e0
7.499951e-1 -9.16667e-1 -1.0e0 -1.0e0
8.333282e-1 -9.16667e-1 -1.0e0 -1.0e0
9.166612e-1 -9.16667e-1 -1.0e0 -1.0e0
9.999944e-1 -9.16667e-1 -1.0e0 -1.0e0

-1.0e0 -8.333339e-1 -1.0e0 -1.0e0
-9.16667e-1 -8.333339e-1 -1.0e0 -1.0e0
-8.333339e-1 -8.333339e-1 -1.0e0 -1.0e0
-7.500008e-1 -8.333339e-1 -1.0e0 -1.0e0
-6.666676e-1 -8.333339e-1 -1.0e0 -1.0e0
-5.833345e-1 -8.333339e-1 -1.0e0 -1.0e0
-5.000015e-1 -8.333339e-1 -9.876173e-1 -9.876173e-1
-4.166684e-1 -8.333339e-1 -9.560075e-1 -9.560075e-1
-3.333353e-1 -8.333339e-1 -9.504054e-1 -9.504054e-1
-2.500021e-1 -8.333339e-1 -9.783469e-1 -9.783469e-1
-1.66669e-1 -8.333339e-1 -1.0238133e0 -1.0238133e0
-8.3336e-2 -8.333339e-1 -1.0636412e0 -1.0636412e0
-2.9e-6 -8.333339e-1 -1.0792436e0 -1.0792436e0
8.33302e-2 -8.333339e-1 -1.0636433e0 -1.0636433e0
1.666634e-1 -8.333339e-1 -1.0238164e0 -1.0238164e0
2.499965e-1 -8.333339e-1 -9.783496e-1 -9.783496e-1
3.333296e-1 -8.333339e-1 -9.504062e-1 -9.504062e-1
4.166628e-1 -8.333339e-1 -9.56006e-1 -9.56006e-1
4.999957e-1 -8.333339e-1 -9.87615e-1 -9.87615e-1
5.833289e-1 -8.333339e-1 -1.0e0 -1.0e0
6.66662e-1 -8.333339e-1 -1.0e0 -1.0e0
7.499951e-1 -8.333339e-1 -1.0e0 -1.0e0
8.333282e-1 -8.333339e-1 -1.0e0 -1.0e0
9.166612e-1 -8.333339e-1 -1.0e0 -1.0e0
9.999944e-1 -8.333339e-1 -1.0e0 -1.0e0

-1.0e0 -7.500008e-1 -1.0e0 -1.0e0
-9.16667e-1 -7.500008e-1 -1.0e0 -1.0e0
-8.333339e-1 -7.500008e-1 -1.0e0 -1.0e0
-7.500008e-1 -7.500008e-1 -1.0e0 -1.0e0
-6.666676e-1 -7.500008e-1 -1.0e0 -1.0e0
-5.833345e-1 -7.500008e-1 -9.586487e-1 -9.586487e-1
-5.000015e-1 -7.500008e-1 -8.96181e-1 -8.96181e-1
-4.166684e-1 -7.500008e-1 -8.78135e-1 -8.78135e-1
-3.333353e-1 -7.500008e-1 -9.184369e-1 -9.184369e-1
-2.500021e-1 -7.500008e-1 -9.999974e-1 -9.999974e-1
-1.66669e-1 -7.500008e-1 -1.091802e0 -1.091802e0
-8.3336e-2 -7.500008e-1 -1.1622032e0 -1.1622032e0
-2.9e-6 -7.500008e-1 -1.1884145e0 -1.1884145e0
8.33302e-2 -7.500008e-1 -1.1622069e0 -1.1622069e0
1.666634e-1 -7.500008e-1 -1.0918079e0 -1.0918079e0
2.499965e-1 -7.500008e-1 -1.0000035e0 -1.0000035e0
3.333296e-1 -7.500008e-1 -9.184412e-1 -9.184412e-1
4.166628e-1 -7.500008e-1 -8.781358e-1 -8.781358e-1
4.999957e-1 -7.500008e-1 -8.961778e-1 -8.961778e-1
5.833289e-1 -7.500008e-1 -9.58644e-1 -9.58644e-1
6.66662e-1 -7.500008e-1 -1.0e0 -1.0e0
7.499951e-1 -7.500008e-1 -1.0e0 -1.0e0
8.333282e-1 -7.500008e-1 -1.0e0 -1.0e0
9.166612e-1 -7.500008e-1 -1.0e0 -1.0e0
9.999944e-1 -7.500008e-1 -1.0e0 -1.0e0

-1.0e0 -6.666676e-1 -1.0e0 -1.0e0
-9.16667e-1 -6.666676e-1 -1.0e0 -1.0e0
-8.333339e-1 -6.666676e-1 -1.0e0 -1.0e0
-7.500008e-1 -6.666676e-1 -1.0e0 -1.0e0
-6.666676e-1 -6.666676e-1 -9.439134e-1 -9.439134e-1
-5.833345e-1 -6.666676e-1 -8.495259e-1 -8.495259e-1
-5.000015e-1 -6.666676e-1 -8.017462e-1 -8.017462e-1
-4.166684e-1 -6.666676e-1 -8.289034e-1 -8.289034e-1
-3.333353e-1 -6.666676e-1 -9.219603e-1 -9.219603e-1
-2.500021e-1 -6.666676e-1 -1.0510176e0 -1.0510176e0
-1.66669e-1 -6.666676e-1 -1.1788174e0 -1.1788174e0
-8.3336e-2 -6.666676e-1 -1.2712448e0 -1.2712448e0
-2.9e-6 -6.666676e-1 -1.3048302e0 -1.3048302e0
8.33302e-2 -6.666676e-1 -1.2712495e0 -1.2712495e0
1.666634e-1 -6.666676e-1 -1.1788254e0 -1.1788254e0
2.499965e-1 -6.666676e-1 -1.0510268e0 -1.0510268e0
3.333296e-1 -6.666676e-1 -9.219681e-1 -9.219681e-1
4.166628e-1 -6.666676e-1 -8.289078e-1 -8.289078e-1
4.999957e-1 -6.666676e-1 -8.017456e-1 -8.017456e-1
5.833289e-1 -6.666676e-1 -8.495204e-1 -8.495204e-1
6.66662e-1 -6.666676e-1 -9.439069e-1 -9.439069e-1
7.499951e-1 -6.666676e-1 -1.0e0 -1.0e0
8.333282e-1 -6.666676e-1 -1.0e0 -1.0e0
9.166612e-1 -6.666676e-1 -1.0e0 -1.0e0
9.999944e-1 -6.666676e-1 -1.0e0 -1.0e0

-1.0e0 -5.833345e-1 -1.0e0 -1.0e0
-9.16667e-1 -5.833345e-1 -1.0e0 -1.0e0
-8.333339e-1 -5.833345e-1 -1.0e0 -1.0e0
-7.500008e-1 -5.833345e-1 -9.578319e-1 -9.578319e-1
-6.666676e-1 -5.833345e-1 -8.45369e-1 -8.45369e-1
-5.833345e-1 -5.833345e-1 -7.60795e-1 -7.60795e-1
-5.000015e-1 -5.833345e-1 -7.508792e-1 -7.508792e-1
-4.166684e-1 -5.833345e-1 -8.213112e-1 -8.213112e-1
-3.333353e-1 -5.833345e-1 -9.516336e-1 -9.516336e-1
-2.500021e-1 -5.833345e-1 -1.1078781e0 -1.1078781e0
-1.66669e-1 -5.833345e-1 -1.2529042e0 -1.2529042e0
-8.3336e-2 -5.833345e-1 -1.3544382e0 -1.3544382e0
-2.9e-6 -5.833345e-1 -1.3908191e0 -1.3908191e0
8.33302e-2 -5.833345e-1 -1.3544434e0 -1.3544434e0
1.666634e-1 -5.833345e-1 -1.2529129e0 -1.2529129e0
2.499965e-1 -5.833345e-1 -1.1078888e0 -1.1078888e0
3.333296e-1 -5.833345e-1 -9.516435e-1 -9.516435e-1
4.166628e-1 -5.833345e-1 -8.213184e-1 -8.213184e-1
4.999957e-1 -5.833345e-1 -7.508813e-1 -7.508813e-1
5.833289e-1 -5.833345e-1 -7.607916e-1 -7.607916e-1
6.66662e-1 -5.833345e-1 -8.453613e-1 -8.453613e-1
7.499951e-1 -5.833345e-1 -9.578253e-1 -9.578253e-1
8.333282e-1 -5.833345e-1 -1.0e0 -1.0e0
9.166612e-1 -5.833345e-1 -1.0e0 -1.0e0
9.999944e-1 -5.833345e-1 -1.0e0 -1.0e0

-1.0e0 -5.000015e-1 -1.0e0 -1.0e0
-9.16667e-1 -5.000015e-1 -1.0e0 -1.0e0
-8.333339e-1 -5.000015e-1 -9.873125e-1 -9.873125e-1
-7.500008e-1 -5.000015e-1 -8.879416e-1 -8.879416e-1
-6.666676e-1 -5.000015e-1 -7.795586e-1 -7.795586e-1
-5.833345e-1 -5.000015e-1 -7.26042e-1 -7.26042e-1
-5.000015e-1 -5.000015e-1 -7.499986e-1 -7.499986e-1
-4.166684e-1 -5.000015e-1 -8.454204e-1 -8.454204e-1
-3.333353e-1 -5.000015e-1 -9.886575e-1 -9.886575e-1
-2.500021e-1 -5.000015e-1 -1.1477005e0 -1.1477005e0
-1.66669e-1 -5.000015e-1 -1.2897768e0 -1.2897768e0
-8.3336e-2 -5.000015e-1 -1.3872566e0 -1.3872566e0
-2.9e-6 -5.000015e-1 -1.4218748e0 -1.4218748e0
8.33302e-2 -5.000015e-1 -1.3872615e0 -1.3872615e0
1.666634e-1 -5.000015e-1 -1.2897852e0 -1.2897852e0
2.499965e-1 -5.000015e-1 -1.1477112e0 -1.1477112e0
3.333296e-1 -5.000015e-1 -9.886679e-1 -9.886679e-1
4.166628e-1 -5.000015e-1 -8.45429e-1 -8.45429e-1
4.999957e-1 -5.000015e-1 -7.500029e-1 -7.500029e-1
5.833289e-1 -5.000015e-1 -7.26041e-1 -7.26041e-1
6.66662e-1 -5.000015e-1 -7.795526e-1 -7.795526e-1
7.499951e-1 -5.000015e-1 -8.879337e-1 -8.879337e-1
8.333282e-1 -5.000015e-1 -9.873085e-1 -9.873085e-1
9.166612e-1 -5.000015e-1 -1.0e0 -1.0e0
9.999944e-1 -5.000015e-1 -1.0e0 -1.0e0

-1.0e0 -4.166684e-1 -1.0e0 -1.0e0
-9.16667e-1 -4.166684e-1 -1.0e0 -1.0e0
-8.333339e-1 -4.166684e-1 -9.512222e-1 -9.512222e-1
-7.500008e-1 -4.166684e-1 -8.495502e-1 -8.495502e-1
-6.666676e-1 -4.166684e-1 -7.685428e-1 -7.685428e-1
-5.833345e-1 -4.166684e-1 -7.447322e-1 -7.447322e-1
-5.000015e-1 -4.166684e-1 -7.869102e-1 -7.869102e-1
-4.166684e-1 -4.166684e-1 -8.849184e-1 -8.849184e-1
-3.333353e-1 -4.166684e-1 -1.0172675e0 -1.0172675e0
-2.500021e-1 -4.166684e-1 -1.1575847e0 -1.1575847e0
-1.66669e-1 -4.166684e-1 -1.2798874e0 -1.2798874e0
-8.3336e-2 -4.166684e-1 -1.3626862e0 -1.3626862e0
-2.9e-6 -4.166684e-1 -1.3919153e0 -1.3919153e0
8.33302e-2 -4.166684e-1 -1.3626904e0 -1.3626904e0
1.666634e-1 -4.166684e-1 -1.2798947e0 -1.2798947e0
2.499965e-1 -4.166684e-1 -1.1575938e0 -1.1575938e0
3.333296e-1 -4.166684e-1 -1.0172768e0 -1.0172768e0
4.166628e-1 -4.166684e-1 -8.849266e-1 -8.849266e-1
4.999957e-1 -4.166684e-1 -7.869154e-1 -7.869154e-1
5.833289e-1 -4.166684e-1 -7.447331e-1 -7.447331e-1
6.66662e-1 -4.166684e-1 -7.685388e-1 -7.685388e-1
7.499951e-1 -4.166684e-1 -8.495435e-1 -8.495435e-1
8.333282e-1 -4.166684e-1 -9.512161e-1 -9.512161e-1
9.166612e-1 -4.166684e-1 -1.0e0 -1.0e0
9.999944e-1 -4.166684e-1 -1.0e0 -1.0e0

-1.0e0 -3.333353e-1 -1.0e0 -1.0e0
-9.16667e-1 -3.333353e-1 -9.947565e-1 -9.947565e-1
-8.333339e-1 -3.333353e-1 -9.332521e-1 -9.332521e-1
-7.500008e-1 -3.333353e-1 -8.55659e-1 -8.55659e-1
-6.666676e-1 -3.333353e-1 -8.049069e-1 -8.049069e-1
-5.833345e-1 -3.333353e-1 -8.002776e-1 -8.002776e-1
-5.000015e-1 -3.333353e-1 -8.437808e-1 -8.437808e-1
-4.166684e-1 -3.333353e-1 -9.257805e-1 -9.257805e-1
-3.333353e-1 -3.333353e-1 -1.0298709e0 -1.0298709e0
-2.500021e-1 -3.333353e-1 -1.1370033e0 -1.1370033e0
-1.66669e-1 -3.333353e-1 -1.2288611e0 -1.2288611e0
-8.3336e-2 -3.333353e-1 -1.290485e0 -1.290485e0
-2.9e-6 -3.333353e-1 -1.3121497e0 -1.3121497e0
8.33302e-2 -3.333353e-1 -1.2904881e0 -1.2904881e0
1.666634e-1 -3.333353e-1 -1.2288664e0 -1.2288664e0
2.499965e-1 -3.333353e-1 -1.1370103e0 -1.1370103e0
3.333296e-1 -3.333353e-1 -1.0298781e0 -1.0298781e0
4.166628e-1 -3.333353e-1 -9.25787e-1 -9.25787e-1
4.999957e-1 -3.333353e-1 -8.437854e-1 -8.437854e-1
5.833289e-1 -3.333353e-1 -8.002792e-1 -8.002792e-1
6.66662e-1 -3.333353e-1 -8.049051e-1 -8.049051e-1
7.499951e-1 -3.333353e-1 -8.556543e-1 -8.556543e-1
8.333282e-1 -3.333353e-1 -9.332468e-1 -9.332468e-1
9.166612e-1 -3.333353e-1 -9.947543e-1 -9.947543e-1
9.999944e-1 -3.333353e-1 -1.0e0 -1.0e0

-1.0e0 -2.500021e-1 -1.0e0 -1.0e0
-9.16667e-1 -2.500021e-1 -9.883163e-1 -9.883163e-1
-8.333339e-1 -2.500021e-1 -9.420522e-1 -9.420522e-1
-7.500008e-1 -2.500021e-1 -8.945303e-1 -8.945303e-1
-6.666676e-1 -2.500021e-1 -8.678952e-1 -8.678952e-1
-5.833345e-1 -2.500021e-1 -8.711989e-1 -8.711989e-1
-5.000015e-1 -2.500021e-1 -9.039896e-1 -9.039896e-1
-4.166684e-1 -2.500021e-1 -9.594754e-1 -9.594754e-1
-3.333353e-1 -2.500021e-1 -1.0272679e0 -1.0272679e0
-2.500021e-1 -2.500021e-1 -1.0957025e0 -1.0957025e0
-1.66669e-1 -2.500021e-1 -1.1537378e0 -1.1537378e0
-8.3336e-2 -2.500021e-1 -1.1924313e0 -1.1924313e0
-2.9e-6 -2.500021e-1 -1.2059964e0 -1.2059964e0
8.33302e-2 -2.500021e-1 -1.1924332e0 -1.1924332e0
1.666634e-1 -2.500021e-1 -1.1537411e0 -1.1537411e0
2.499965e-1 -2.500021e-1 -1.0957071e0 -1.0957071e0
3.333296e-1 -2.500021e-1 -1.0272725e0 -1.0272725e0
4.166628e-1 -2.500021e-1 -9.594797e-1 -9.594797e-1
4.999957e-1 -2.500021e-1 -9.039928e-1 -9.039928e-1
5.833289e-1 -2.500021e-1 -8.712001e-1 -8.712001e-1
6.66662e-1 -2.500021e-1 -8.678943e-1 -8.678943e-1
7.499951e-1 -2.500021e-1 -8.945277e-1 -8.945277e-1
8.333282e-1 -2.500021e-1 -9.420486e-1 -9.420486e-1
9.166612e-1 -2.500021e-1 -9.88314e-1 -9.88314e-1
9.999944e-1 -2.500021e-1 -1.0e0 -1.0e0

-1.0e0 -1.66669e-1 -1.0e0 -1.0e0
-9.16667e-1 -1.66669e-1 -9.905028e-1 -9.905028e-1
-8.333339e-1 -1.66669e-1 -9.666585e-1 -9.666585e-1
-7.500008e-1 -1.66669e-1 -9.44689e-1 -9.44689e-1
-6.666676e-1 -1.66669e-1 -9.338e-1 -9.338e-1
-5.833345e-1 -1.66669e-1 -9.374452e-1 -9.374452e-1
-5.000015e-1 -1.66669e-1 -9.549214e-1 -9.549214e-1
-4.166684e-1 -1.66669e-1 -9.82775e-1 -9.82775e-1
-3.333353e-1 -1.66669e-1 -1.0160199e0 -1.0160199e0
-2.500021e-1 -1.66669e-1 -1.0491707e0 -1.0491707e0
-1.66669e-1 -1.66669e-1 -1.0770854e0 -1.0770854e0
-8.3336e-2 -1.66669e-1 -1.0956226e0 -1.0956226e0
-2.9e-6 -1.66669e-1 -1.1021092e0 -1.1021092e0
8.33302e-2 -1.66669e-1 -1.0956233e0 -1.0956233e0
1.666634e-1 -1.66669e-1 -1.0770871e0 -1.0770871e0
2.499965e-1 -1.66669e-1 -1.0491728e0 -1.0491728e0
3.333296e-1 -1.66669e-1 -1.016022e0 -1.016022e0
4.166628e-1 -1.66669e-1 -9.827771e-1 -9.827771e-1
4.999957e-1 -1.66669e-1 -9.549231e-1 -9.549231e-1
5.833289e-1 -1.66669e-1 -9.37446e-1 -9.37446e-1
6.66662e-1 -1.66669e-1 -9.337997e-1 -9.337997e-1
7.499951e-1 -1.66669e-1 -9.44688e-1 -9.44688e-1
8.333282e-1 -1.66669e-1 -9.666568e-1 -9.666568e-1
9.166612e-1 -1.66669e-1 -9.905014e-1 -9.905014e-1
9.999944e-1 -1.66669e-1 -1.0e0 -1.0e0

-1.0e0 -8.3336e-2 -1.0e0 -1.0e0
-9.16667e-1 -8.3336e-2 -9.968301e-1 -9.968301e-1
-8.333339e-1 -8.3336e-2 -9.904187e-1 -9.904187e-1
-7.500008e-1 -8.3336e-2 -9.84837e-1 -9.84837e-1
-6.666676e-1 -8.3336e-2 -9.822913e-1 -9.822913e-1
-5.833345e-1 -8.3336e-2 -9.835593e-1 -9.835593e-1
-5.000015e-1 -8.3336e-2 -9.8839e-1 -9.8839e-1
-4.166684e-1 -8.3336e-2 -9.958546e-1 -9.958546e-1
-3.333353e-1 -8.3336e-2 -1.0046513e0 -1.0046513e0
-2.500021e-1 -8.3336e-2 -1.0133636e0 -1.0133636e0
-1.66669e-1 -8.3336e-2 -1.020671e0 -1.020671e0
-8.3336e-2 -8.3336e-2 -1.0255122e0 -1.0255122e0
-2.9e-6 -8.3336e-2 -1.0272047e0 -1.0272047e0
8.33302e-2 -8.3336e-2 -1.0255125e0 -1.0255125e0
1.666634e-1 -8.3336e-2 -1.0206714e0 -1.0206714e0
2.499965e-1 -8.3336e-2 -1.0133643e0 -1.0133643e0
3.333296e-1 -8.3336e-2 -1.004652e0 -1.004652e0
4.166628e-1 -8.3336e-2 -9.958553e-1 -9.958553e-1
4.999957e-1 -8.3336e-2 -9.883904e-1 -9.883904e-1
5.833289e-1 -8.3336e-2 -9.835594e-1 -9.835594e-1
6.66662e-1 -8.3336e-2 -9.822911e-1 -9.822911e-1
7.499951e-1 -8.3336e-2 -9.848367e-1 -9.848367e-1
8.333282e-1 -8.3336e-2 -9.904182e-1 -9.904182e-1
9.166612e-1 -8.3336e-2 -9.968297e-1 -9.968297e-1
9.999944e-1 -8.3336e-2 -1.0e0 -1.0e0

-1.0e0 -2.9e-6 -1.0e0 -1.0e0
-9.16667e-1 -2.9e-6 -1.0e0 -1.0e0
-8.333339e-1 -2.9e-6 -1.0e0 -1.0e0
-7.500008e-1 -2.9e-6 -1.0e0 -1.0e0
-6.666676e-1 -2.9e-6 -1.0e0 -1.0e0
-5.833345e-1 -2.9e-6 -1.0e0 -1.0e0
-5.000015e-1 -2.9e-6 -1.0e0 -1.0e0
-4.166684e-1 -2.9e-6 -1.0e0 -1.0e0
-3.333353e-1 -2.9e-6 -1.0e0 -1.0e0
-2.500021e-1 -2.9e-6 -1.0e0 -1.0e0
-1.66669e-1 -2.9e-6 -1.0e0 -1.0e0
-8.3336e-2 -2.9e-6 -1.0e0 -1.0e0
-2.9e-6 -2.9e-6 -1.0e0 -1.0e0
8.33302e-2 -2.9e-6 -1.0e0 -1.0e0
1.666634e-1 -2.9e-6 -1.0e0 -1.0e0
2.499965e-1 -2.9e-6 -1.0e0 -1.0e0
3.333296e-1 -2.9e-6 -1.0e0 -1.0e0
4.166628e-1 -2.9e-6 -1.0e0 -1.0e0
4.999957e-1 -2.9e-6 -1.0e0 -1.0e0
5.833289e-1 -2.9e-6 -1.0e0 -1.0e0
6.66662e-1 -2.9e-6 -1.0e0 -1.0e0
7.499951e-1 -2.9e-6 -1.0e0 -1.0e0
8.333282e-1 -2.9e-6 -1.0e0 -1.0e0
9.166612e-1 -2.9e-6 -1.0e0 -1.0e0
9.999944e-1 -2.9e-6 -1.0e0 -1.0e0

-1.0e0 8.33302e-2 -1.0e0 -1.0e0
-9.16667e-1 8.33302e-2 -9.968306e-1 -9.968306e-1
-8.333339e-1 8.33302e-2 -9.904199e-1 -9.904199e-1
-7.500008e-1 8.33302e-2 -9.848392e-1 -9.848392e-1
-6.666676e-1 8.33302e-2 -9.822935e-1 -9.822935e-1
-5.833345e-1 8.33302e-2 -9.835614e-1 -9.835614e-1
-5.000015e-1 8.33302e-2 -9.883916e-1 -9.883916e-1
-4.166684e-1 8.33302e-2 -9.958553e-1 -9.958553e-1
-3.333353e-1 8.33302e-2 -1.0046507e0 -1.0046507e0
-2.500021e-1 8.33302e-2 -1.013362e0 -1.013362e0
-1.66669e-1 8.33302e-2 -1.020668e0 -1.020668e0
-8.3336e-2 8.33302e-2 -1.0255089e0 -1.0255089e0
-2.9e-6 8.33302e-2 -1.0272011e0 -1.0272011e0
8.33302e-2 8.33302e-2 -1.025509e0 -1.025509e0
1.666634e-1 8.33302e-2 -1.0206685e0 -1.0206685e0
2.499965e-1 8.33302e-2 -1.0133624e0 -1.0133624e0
3.333296e-1 8.33302e-2 -1.0046513e0 -1.0046513e0
4.166628e-1 8.33302e-2 -9.958559e-1 -9.958559e-1
4.999957e-1 8.33302e-2 -9.88392e-1 -9.88392e-1
5.833289e-1 8.33302e-2 -9.835617e-1 -9.835617e-1
6.66662e-1 8.33302e-2 -9.822935e-1 -9.822935e-1
7.499951e-1 8.33302e-2 -9.848389e-1 -9.848389e-1
8.333282e-1 8.33302e-2 -9.904196e-1 -9.904196e-1
9.166612e-1 8.33302e-2 -9.968301e-1 -9.968301e-1
9.999944e-1 8.33302e-2 -1.0e0 -1.0e0

-1.0e0 1.666634e-1 -1.0e0 -1.0e0
-9.16667e-1 1.666634e-1 -9.905031e-1 -9.905031e-1
-8.333339e-1 1.666634e-1 -9.666603e-1 -9.666603e-1
-7.500008e-1 1.666634e-1 -9.446924e-1 -9.446924e-1
-6.666676e-1 1.666634e-1 -9.33804e-1 -9.33804e-1
-5.833345e-1 1.666634e-1 -9.374492e-1 -9.374492e-1
-5.000015e-1 1.666634e-1 -9.549243e-1 -9.549243e-1
-4.166684e-1 1.666634e-1 -9.827762e-1 -9.827762e-1
-3.333353e-1 1.666634e-1 -1.016019e0 -1.016019e0
-2.500021e-1 1.666634e-1 -1.0491678e0 -1.0491678e0
-1.66669e-1 1.666634e-1 -1.0770808e0 -1.0770808e0
-8.3336e-2 1.666634e-1 -1.0956166e0 -1.0956166e0
-2.9e-6 1.666634e-1 -1.102103e0 -1.102103e0
8.33302e-2 1.666634e-1 -1.0956175e0 -1.0956175e0
1.666634e-1 1.666634e-1 -1.0770824e0 -1.0770824e0
2.499965e-1 1.666634e-1 -1.0491699e0 -1.0491699e0
3.333296e-1 1.666634e-1 -1.0160213e0 -1.0160213e0
4.166628e-1 1.666634e-1 -9.827783e-1 -9.827783e-1
4.999957e-1 1.666634e-1 -9.54926e-1 -9.54926e-1
5.833289e-1 1.666634e-1 -9.374498e-1 -9.374498e-1
6.66662e-1 1.666634e-1 -9.338037e-1 -9.338037e-1
7.499951e-1 1.666634e-1 -9.446912e-1 -9.446912e-1
8.333282e-1 1.666634e-1 -9.666586e-1 -9.666586e-1
9.166612e-1 1.666634e-1 -9.905017e-1 -9.905017e-1
9.999944e-1 1.666634e-1 -1.0e0 -1.0e0

-1.0e0 2.499965e-1 -1.0e0 -1.0e0
-9.16667e-1 2.499965e-1 -9.883162e-1 -9.883162e-1
-8.333339e-1 2.499965e-1 -9.420534e-1 -9.420534e-1
-7.500008e-1 2.499965e-1 -8.945337e-1 -8.945337e-1
-6.666676e-1 2.499965e-1 -8.678998e-1 -8.678998e-1
-5.833345e-1 2.499965e-1 -8.712038e-1 -8.712038e-1
-5.000015e-1 2.499965e-1 -9.039934e-1 -9.039934e-1
-4.166684e-1 2.499965e-1 -9.594774e-1 -9.594774e-1
-3.333353e-1 2.499965e-1 -1.0272673e0 -1.0272673e0
-2.500021e-1 2.499965e-1 -1.0956995e0 -1.0956995e0
-1.66669e-1 2.499965e-1 -1.1537325e0 -1.1537325e0
-8.3336e-2 2.499965e-1 -1.1924245e0 -1.1924245e0
-2.9e-6 2.499965e-1 -1.2059889e0 -1.2059889e0
8.33302e-2 2.499965e-1 -1.1924265e0 -1.1924265e0
1.666634e-1 2.499965e-1 -1.1537358e0 -1.1537358e0
2.499965e-1 2.499965e-1 -1.0957039e0 -1.0957039e0
3.333296e-1 2.499965e-1 -1.0272719e0 -1.0272719e0
4.166628e-1 2.499965e-1 -9.594817e-1 -9.594817e-1
4.999957e-1 2.499965e-1 -9.039966e-1 -9.039966e-1
5.833289e-1 2.499965e-1 -8.71205e-1 -8.71205e-1
6.66662e-1 2.499965e-1 -8.67899e-1 -8.67899e-1
7.499951e-1 2.499965e-1 -8.94531e-1 -8.94531e-1
8.333282e-1 2.499965e-1 -9.420499e-1 -9.420499e-1
9.166612e-1 2.499965e-1 -9.883138e-1 -9.883138e-1
9.999944e-1 2.499965e-1 -1.0e0 -1.0e0

-1.0e0 3.333296e-1 -1.0e0 -1.0e0
-9.16667e-1 3.333296e-1 -9.947559e-1 -9.947559e-1
-8.333339e-1 3.333296e-1 -9.332518e-1 -9.332518e-1
-7.500008e-1 3.333296e-1 -8.556606e-1 -8.556606e-1
-6.666676e-1 3.333296e-1 -8.049106e-1 -8.049106e-1
-5.833345e-1 3.333296e-1 -8.002823e-1 -8.002823e-1
-5.000015e-1 3.333296e-1 -8.43785e-1 -8.43785e-1
-4.166684e-1 3.333296e-1 -9.25783e-1 -9.25783e-1
-3.333353e-1 3.333296e-1 -1.029871e0 -1.029871e0
-2.500021e-1 3.333296e-1 -1.1370012e0 -1.1370012e0
-1.66669e-1 3.333296e-1 -1.2288567e0 -1.2288567e0
-8.3336e-2 3.333296e-1 -1.290479e0 -1.290479e0
-2.9e-6 3.333296e-1 -1.3121432e0 -1.3121432e0
8.33302e-2 3.333296e-1 -1.2904822e0 -1.2904822e0
1.666634e-1 3.333296e-1 -1.228862e0 -1.228862e0
2.499965e-1 3.333296e-1 -1.137008e0 -1.137008e0
3.333296e-1 3.333296e-1 -1.0298784e0 -1.0298784e0
4.166628e-1 3.333296e-1 -9.257895e-1 -9.257895e-1
4.999957e-1 3.333296e-1 -8.437894e-1 -8.437894e-1
5.833289e-1 3.333296e-1 -8.002837e-1 -8.002837e-1
6.66662e-1 3.333296e-1 -8.049086e-1 -8.049086e-1
7.499951e-1 3.333296e-1 -8.556558e-1 -8.556558e-1
8.333282e-1 3.333296e-1 -9.332466e-1 -9.332466e-1
9.166612e-1 3.333296e-1 -9.947537e-1 -9.947537e-1
9.999944e-1 3.333296e-1 -1.0e0 -1.0e0

-1.0e0 4.166628e-1 -1.0e0 -1.0e0
-9.16667e-1 4.166628e-1 -1.0e0 -1.0e0
-8.333339e-1 4.166628e-1 -9.512201e-1 -9.512201e-1
-7.500008e-1 4.166628e-1 -8.495491e-1 -8.495491e-1
-6.666676e-1 4.166628e-1 -7.68544e-1 -7.68544e-1
-5.833345e-1 4.166628e-1 -7.447351e-1 -7.447351e-1
-5.000015e-1 4.166628e-1 -7.869136e-1 -7.869136e-1
-4.166684e-1 4.166628e-1 -8.849213e-1 -8.849213e-1
-3.333353e-1 4.166628e-1 -1.017269e0 -1.017269e0
-2.500021e-1 4.166628e-1 -1.1575842e0 -1.1575842e0
-1.66669e-1 4.166628e-1 -1.2798853e0 -1.2798853e0
-8.3336e-2 4.166628e-1 -1.3626826e0 -1.3626826e0
-2.9e-6 4.166628e-1 -1.3919113e0 -1.3919113e0
8.33302e-2 4.166628e-1 -1.3626869e0 -1.3626869e0
1.666634e-1 4.166628e-1 -1.2798924e0 -1.2798924e0
2.499965e-1 4.166628e-1 -1.1575935e0 -1.1575935e0
3.333296e-1 4.166628e-1 -1.0172783e0 -1.0172783e0
4.166628e-1 4.166628e-1 -8.849295e-1 -8.849295e-1
4.999957e-1 4.166628e-1 -7.869188e-1 -7.869188e-1
5.833289e-1 4.166628e-1 -7.447359e-1 -7.447359e-1
6.66662e-1 4.166628e-1 -7.6854e-1 -7.6854e-1
7.499951e-1 4.166628e-1 -8.495424e-1 -8.495424e-1
8.333282e-1 4.166628e-1 -9.51214e-1 -9.51214e-1
9.166612e-1 4.166628e-1 -1.0e0 -1.0e0
9.999944e-1 4.166628e-1 -1.0e0 -1.0e0

-1.0e0 4.999957e-1 -1.0e0 -1.0e0
-9.16667e-1 4.999957e-1 -1.0e0 -1.0e0
-8.333339e-1 4.999957e-1 -9.8731e-1 -9.8731e-1
-7.500008e-1 4.999957e-1 -8.879375e-1 -8.879375e-1
-6.666676e-1 4.999957e-1 -7.79556e-1 -7.79556e-1
-5.833345e-1 4.999957e-1 -7.260417e-1 -7.260417e-1
-5.000015e-1 4.999957e-1 -7.500002e-1 -7.500002e-1
-4.166684e-1 4.999957e-1 -8.454228e-1 -8.454228e-1
-3.333353e-1 4.999957e-1 -9.8866e-1 -9.8866e-1
-2.500021e-1 4.999957e-1 -1.1477023e0 -1.1477023e0
-1.66669e-1 4.999957e-1 -1.2897778e0 -1.2897778e0
-8.3336e-2 4.999957e-1 -1.387257e0 -1.387257e0
-2.9e-6 4.999957e-1 -1.421875e0 -1.421875e0
8.33302e-2 4.999957e-1 -1.3872618e0 -1.3872618e0
1.666634e-1 4.999957e-1 -1.289786e0 -1.289786e0
2.499965e-1 4.999957e-1 -1.147713e0 -1.147713e0
3.333296e-1 4.999957e-1 -9.886703e-1 -9.886703e-1
4.166628e-1 4.999957e-1 -8.454312e-1 -8.454312e-1
4.999957e-1 4.999957e-1 -7.500043e-1 -7.500043e-1
5.833289e-1 4.999957e-1 -7.260408e-1 -7.260408e-1
6.66662e-1 4.999957e-1 -7.795499e-1 -7.795499e-1
7.499951e-1 4.999957e-1 -8.879295e-1 -8.879295e-1
8.333282e-1 4.999957e-1 -9.87306e-1 -9.87306e-1
9.166612e-1 4.999957e-1 -1.0e0 -1.0e0
9.999944e-1 4.999957e-1 -1.0e0 -1.0e0

-1.0e0 5.833289e-1 -1.0e0 -1.0e0
-9.16667e-1 5.833289e-1 -1.0e0 -1.0e0
-8.333339e-1 5.833289e-1 -1.0e0 -1.0e0
-7.500008e-1 5.833289e-1 -9.57827e-1 -9.57827e-1
-6.666676e-1 5.833289e-1 -8.453629e-1 -8.453629e-1
-5.833345e-1 5.833289e-1 -7.607906e-1 -7.607906e-1
-5.000015e-1 5.833289e-1 -7.508774e-1 -7.508774e-1
-4.166684e-1 5.833289e-1 -8.21312e-1 -8.21312e-1
-3.333353e-1 5.833289e-1 -9.51636e-1 -9.51636e-1
-2.500021e-1 5.833289e-1 -1.1078816e0 -1.1078816e0
-1.66669e-1 5.833289e-1 -1.2529083e0 -1.2529083e0
-8.3336e-2 5.833289e-1 -1.3544424e0 -1.3544424e0
-2.9e-6 5.833289e-1 -1.3908234e0 -1.3908234e0
8.33302e-2 5.833289e-1 -1.3544476e0 -1.3544476e0
1.666634e-1 5.833289e-1 -1.2529169e0 -1.2529169e0
2.499965e-1 5.833289e-1 -1.1078925e0 -1.1078925e0
3.333296e-1 5.833289e-1 -9.51646e-1 -9.51646e-1
4.166628e-1 5.833289e-1 -8.21319e-1 -8.21319e-1
4.999957e-1 5.833289e-1 -7.508798e-1 -7.508798e-1
5.833289e-1 5.833289e-1 -7.607869e-1 -7.607869e-1
6.66662e-1 5.833289e-1 -8.453552e-1 -8.453552e-1
7.499951e-1 5.833289e-1 -9.578204e-1 -9.578204e-1
8.333282e-1 5.833289e-1 -1.0e0 -1.0e0
9.166612e-1 5.833289e-1 -1.0e0 -1.0e0
9.999944e-1 5.833289e-1 -1.0e0 -1.0e0

-1.0e0 6.66662e-1 -1.0e0 -1.0e0
-9.16667e-1 6.66662e-1 -1.0e0 -1.0e0
-8.333339e-1 6.66662e-1 -1.0e0 -1.0e0
-7.500008e-1 6.66662e-1 -1.0e0 -1.0e0
-6.666676e-1 6.66662e-1 -9.439069e-1 -9.439069e-1
-5.833345e-1 6.66662e-1 -8.495184e-1 -8.495184e-1
-5.000015e-1 6.66662e-1 -8.017412e-1 -8.017412e-1
-4.166684e-1 6.66662e-1 -8.289015e-1 -8.289015e-1
-3.333353e-1 6.66662e-1 -9.219617e-1 -9.219617e-1
-2.500021e-1 6.66662e-1 -1.0510216e0 -1.0510216e0
-1.66669e-1 6.66662e-1 -1.1788234e0 -1.1788234e0
-8.3336e-2 6.66662e-1 -1.2712518e0 -1.2712518e0
-2.9e-6 6.66662e-1 -1.3048375e0 -1.3048375e0
8.33302e-2 6.66662e-1 -1.2712566e0 -1.2712566e0
1.666634e-1 6.66662e-1 -1.1788312e0 -1.1788312e0
2.499965e-1 6.66662e-1 -1.0510307e0 -1.0510307e0
3.333296e-1 6.66662e-1 -9.219693e-1 -9.219693e-1
4.166628e-1 6.66662e-1 -8.28906e-1 -8.28906e-1
4.999957e-1 6.66662e-1 -8.017406e-1 -8.017406e-1
5.833289e-1 6.66662e-1 -8.49513e-1 -8.49513e-1
6.66662e-1 6.66662e-1 -9.439003e-1 -9.439003e-1
7.499951e-1 6.66662e-1 -1.0e0 -1.0e0
8.333282e-1 6.66662e-1 -1.0e0 -1.0e0
9.166612e-1 6.66662e-1 -1.0e0 -1.0e0
9.999944e-1 6.66662e-1 -1.0e0 -1.0e0

-1.0e0 7.499951e-1 -1.0e0 -1.0e0
-9.16667e-1 7.499951e-1 -1.0e0 -1.0e0
-8.333339e-1 7.499951e-1 -1.0e0 -1.0e0
-7.500008e-1 7.499951e-1 -1.0e0 -1.0e0
-6.666676e-1 7.499951e-1 -1.0e0 -1.0e0
-5.833345e-1 7.499951e-1 -9.586423e-1 -9.586423e-1
-5.000015e-1 7.499951e-1 -8.96174e-1 -8.96174e-1
-4.166684e-1 7.499951e-1 -8.781305e-1 -8.781305e-1
-3.333353e-1 7.499951e-1 -9.18436e-1 -9.18436e-1
-2.500021e-1 7.499951e-1 -1.0e0 -1.0e0
-1.66669e-1 7.499951e-1 -1.0918076e0 -1.0918076e0
-8.3336e-2 7.499951e-1 -1.1622107e0 -1.1622107e0
-2.9e-6 7.499951e-1 -1.1884225e0 -1.1884225e0
8.33302e-2 7.499951e-1 -1.1622144e0 -1.1622144e0
1.666634e-1 7.499951e-1 -1.0918134e0 -1.0918134e0
2.499965e-1 7.499951e-1 -1.0000061e0 -1.0000061e0
3.333296e-1 7.499951e-1 -9.184402e-1 -9.184402e-1
4.166628e-1 7.499951e-1 -8.781313e-1 -8.781313e-1
4.999957e-1 7.499951e-1 -8.961707e-1 -8.961707e-1
5.833289e-1 7.499951e-1 -9.586377e-1 -9.586377e-1
6.66662e-1 7.499951e-1 -1.0e0 -1.0e0
7.499951e-1 7.499951e-1 -1.0e0 -1.0e0
8.333282e-1 7.499951e-1 -1.0e0 -1.0e0
9.166612e-1 7.499951e-1 -1.0e0 -1.0e0
9.999944e-1 7.499951e-1 -1.0e0 -1.0e0

-1.0e0 8.333282e-1 -1.0e0 -1.0e0
-9.16667e-1 8.333282e-1 -1.0e0 -1.0e0
-8.333339e-1 8.333282e-1 -1.0e0 -1.0e0
-7.500008e-1 8.333282e-1 -1.0e0 -1.0e0
-6.666676e-1 8.333282e-1 -1.0e0 -1.0e0
-5.833345e-1 8.333282e-1 -1.0e0 -1.0e0
-5.000015e-1 8.333282e-1 -9.876134e-1 -9.876134e-1
-4.166684e-1 8.333282e-1 -9.560023e-1 -9.560023e-1
-3.333353e-1 8.333282e-1 -9.504024e-1 -9.504024e-1
-2.500021e-1 8.333282e-1 -9.783472e-1 -9.783472e-1
-1.66669e-1 8.333282e-1 -1.0238165e0 -1.0238165e0
-8.3336e-2 8.333282e-1 -1.0636465e0 -1.0636465e0
-2.9e-6 8.333282e-1 -1.0792497e0 -1.0792497e0
8.33302e-2 8.333282e-1 -1.0636487e0 -1.0636487e0
1.666634e-1 8.333282e-1 -1.0238197e0 -1.0238197e0
2.499965e-1 8.333282e-1 -9.783499e-1 -9.783499e-1
3.333296e-1 8.333282e-1 -9.504031e-1 -9.504031e-1
4.166628e-1 8.333282e-1 -9.560008e-1 -9.560008e-1
4.999957e-1 8.333282e-1 -9.876111e-1 -9.876111e-1
5.833289e-1 8.333282e-1 -1.0e0 -1.0e0
6.66662e-1 8.333282e-1 -1.0e0 -1.0e0
7.499951e-1 8.333282e-1 -1.0e0 -1.0e0
8.333282e-1 8.333282e-1 -1.0e0 -1.0e0
9.166612e-1 8.333282e-1 -1.0e0 -1.0e0
9.999944e-1 8.333282e-1 -1.0e0 -1.0e0

-1.0e0 9.166612e-1 -1.0e0 -1.0e0
-9.16667e-1 9.166612e-1 -1.0e0 -1.0e0
-8.333339e-1 9.166612e-1 -1.0e0 -1.0e0
-7.500008e-1 9.166612e-1 -1.0e0 -1.0e0
-6.666676e-1 9.166612e-1 -1.0e0 -1.0e0
-5.833345e-1 9.166612e-1 -1.0e0 -1.0e0
-5.000015e-1 9.166612e-1 -1.0e0 -1.0e0
-4.166684e-1 9.166612e-1 -1.0e0 -1.0e0
-3.333353e-1 9.166612e-1 -9.950896e-1 -9.950896e-1
-2.500021e-1 9.166612e-1 -9.911737e-1 -9.911737e-1
-1.66669e-1 9.166612e-1 -9.979683e-1 -9.979683e-1
-8.3336e-2 9.166612e-1 -1.0087183e0 -1.0087183e0
-2.9e-6 9.166612e-1 -1.0136978e0 -1.0136978e0
8.33302e-2 9.166612e-1 -1.008719e0 -1.008719e0
1.666634e-1 9.166612e-1 -9.97969e-1 -9.97969e-1
2.499965e-1 9.166612e-1 -9.911739e-1 -9.911739e-1
3.333296e-1 9.166612e-1 -9.95089e-1 -9.95089e-1
4.166628e-1 9.166612e-1 -1.0e0 -1.0e0
4.999957e-1 9.166612e-1 -1.0e0 -1.0e0
5.833289e-1 9.166612e-1 -1.0e0 -1.0e0
6.66662e-1 9.166612e-1 -1.0e0 -1.0e0
7.499951e-1 9.166612e-1 -1.0e0 -1.0e0
8.333282e-1 9.166612e-1 -1.0e0 -1.0e0
9.166612e-1 9.166612e-1 -1.0e0 -1.0e0
9.999944e-1 9.166612e-1 -1.0e0 -1.0e0

-1.0e0 9.999944e-1 -1.0e0 -1.0e0
-9.16667e-1 9.999944e-1 -1.0e0 -1.0e0
-8.333339e-1 9.999944e-1 -1.0e0 -1.0e0
-7.500008e-1 9.999944e-1 -1.0e0 -1.0e0
-6.666676e-1 9.999944e-1 -1.0e0 -1.0e0
-5.833345e-1 9.999944e-1 -1.0e0 -1.0e0
-5.000015e-1 9.999944e-1 -1.0e0 -1.0e0
-4.166684e-1 9.999944e-1 -1.0e0 -1.0e0
-3.333353e-1 9.999944e-1 -1.0e0 -1.0e0
-2.500021e-1 9.999944e-1 -1.0e0 -1.0e0
-1.66669e-1 9.999944e-1 -1.0e0 -1.0e0
-8.3336e-2 9.999944e-1 -1.0e0 -1.0e0
-2.9e-6 9.999944e-1 -1.0e0 -1.0e0
8.33302e-2 9.999944e-1 -1.0e0 -1.0e0
1.666634e-1 9.999944e-1 -1.0e0 -1.0e0
2.499965e-1 9.999944e-1 -1.0e0 -1.0e0
3.333296e-1 9.999944e-1 -1.0e0 -1.0e0
4.166628e-1 9.999944e-1 -1.0e0 -1.0e0
4.999957e-1 9.999944e-1 -1.0e0 -1.0e0
5.833289e-1 9.999944e-1 -1.0e0 -1.0e0
6.66662e-1 9.999944e-1 -1.0e0 -1.0e0
7.499951e-1 9.999944e-1 -1.0e0 -1.0e0
8.333282e-1 9.999944e-1 -1.0e0 -1.0e0
9.166612e-1 9.999944e-1 -1.0e0 -1.0e0
9.999944e-1 9.999944e-1 -1.0e0 -1.0e0


==> output-figure4_contourtmp0.dat <==
-1.0e0 -1.0e0 0.0e0 0.0e0
-9.16667e-1 -1.0e0 0.0e0 0.0e0
-8.333339e-1 -1.0e0 0.0e0 0.0e0
-7.500008e-1 -1.0e0 0.0e0 0.0e0
-6.666676e-1 -1.0e0 0.0e0 0.0e0
-5.833345e-1 -1.0e0 0.0e0 0.0e0
-5.000015e-1 -1.0e0 0.0e0 0.0e0
-4.166684e-1 -1.0e0 0.0e0 0.0e0
-3.333353e-1 -1.0e0 0.0e0 0.0e0
-2.500021e-1 -1.0e0 0.0e0 0.0e0
-1.66669e-1 -1.0e0 0.0e0 0.0e0
-8.3336e-2 -1.0e0 0.0e0 0.0e0
-2.9e-6 -1.0e0 0.0e0 0.0e0
8.33302e-2 -1.0e0 0.0e0 0.0e0
1.666634e-1 -1.0e0 0.0e0 0.0e0
2.499965e-1 -1.0e0 0.0e0 0.0e0
3.333296e-1 -1.0e0 0.0e0 0.0e0
4.166628e-1 -1.0e0 0.0e0 0.0e0
4.999957e-1 -1.0e0 0.0e0 0.0e0
5.833289e-1 -1.0e0 0.0e0 0.0e0
6.66662e-1 -1.0e0 0.0e0 0.0e0
7.499951e-1 -1.0e0 0.0e0 0.0e0
8.333282e-1 -1.0e0 0.0e0 0.0e0
9.166612e-1 -1.0e0 0.0e0 0.0e0
9.999944e-1 -1.0e0 0.0e0 0.0e0

-1.0e0 -9.16667e-1 0.0e0 0.0e0
-9.16667e-1 -9.16667e-1 0.0e0 0.0e0
-8.333339e-1 -9.16667e-1 0.0e0 0.0e0
-7.500008e-1 -9.16667e-1 0.0e0 0.0e0
-6.666676e-1 -9.16667e-1 0.0e0 0.0e0
-5.833345e-1 -9.16667e-1 0.0e0 0.0e0
-5.000015e-1 -9.16667e-1 0.0e0 0.0e0
-4.166684e-1 -9.16667e-1 0.0e0 0.0e0
-3.333353e-1 -9.16667e-1 1.42793417e-2 1.42793417e-2
-2.500021e-1 -9.16667e-1 4.1997618e-2 4.1997618e-2
-1.66669e-1 -9.16667e-1 5.0830684e-2 5.0830684e-2
-8.3336e-2 -9.16667e-1 3.3778514e-2 3.3778514e-2
-2.9e-6 -9.16667e-1 1.28098387e-6 1.28098387e-6
8.33302e-2 -9.16667e-1 -3.3776613e-2 -3.3776613e-2
1.666634e-1 -9.16667e-1 -5.0830328e-2 -5.0830328e-2
2.499965e-1 -9.16667e-1 -4.199912e-2 -4.199912e-2
3.333296e-1 -9.16667e-1 -1.4281184e-2 -1.4281184e-2
4.166628e-1 -9.16667e-1 0.0e0 0.0e0
4.999957e-1 -9.16667e-1 0.0e0 0.0e0
5.833289e-1 -9.16667e-1 0.0e0 0.0e0
6.66662e-1 -9.16667e-1 0.0e0 0.0e0
7.499951e-1 -9.16667e-1 0.0e0 0.0e0
8.333282e-1 -9.16667e-1 0.0e0 0.0e0
9.166612e-1 -9.16667e-1 0.0e0 0.0e0
9.999944e-1 -9.16667e-1 0.0e0 0.0e0

-1.0e0 -8.333339e-1 0.0e0 0.0e0
-9.16667e-1 -8.333339e-1 0.0e0 0.0e0
-8.333339e-1 -8.333339e-1 0.0e0 0.0e0
-7.500008e-1 -8.333339e-1 0.0e0 0.0e0
-6.666676e-1 -8.333339e-1 0.0e0 0.0e0
-5.833345e-1 -8.333339e-1 0.0e0 0.0e0
-5.000015e-1 -8.333339e-1 2.0860182e-2 2.0860182e-2
-4.166684e-1 -8.333339e-1 9.4365129e-2 9.4365129e-2
-3.333353e-1 -8.333339e-1 1.58700801e-1 1.58700801e-1
-2.500021e-1 -8.333339e-1 1.8119291e-1 1.8119291e-1
-1.66669e-1 -8.333339e-1 1.54798308e-1 1.54798308e-1
-8.3336e-2 -8.333339e-1 8.841403e-2 8.841403e-2
-2.9e-6 -8.333339e-1 3.2089507e-6 3.2089507e-6
8.33302e-2 -8.333339e-1 -8.8408502e-2 -8.8408502e-2
1.666634e-1 -8.333339e-1 -1.54794768e-1 -1.54794768e-1
2.499965e-1 -8.333339e-1 -1.81192957e-1 -1.81192957e-1
3.333296e-1 -8.333339e-1 -1.58703831e-1 -1.58703831e-1
4.166628e-1 -8.333339e-1 -9.4370372e-2 -9.4370372e-2
4.999957e-1 -8.333339e-1 -2.0864326e-2 -2.0864326e-2
5.833289e-1 -8.333339e-1 0.0e0 0.0e0
6.66662e-1 -8.333339e-1 0.0e0 0.0e0
7.499951e-1 -8.333339e-1 0.0e0 0.0e0
8.333282e-1 -8.333339e-1 0.0e0 0.0e0
9.166612e-1 -8.333339e-1 0.0e0 0.0e0
9.999944e-1 -8.333339e-1 0.0e0 0.0e0

-1.0e0 -7.500008e-1 0.0e0 0.0e0
-9.16667e-1 -7.500008e-1 0.0e0 0.0e0
-8.333339e-1 -7.500008e-1 0.0e0 0.0e0
-7.500008e-1 -7.500008e-1 0.0e0 0.0e0
-6.666676e-1 -7.500008e-1 0.0e0 0.0e0
-5.833345e-1 -7.500008e-1 5.2608197e-2 5.2608197e-2
-5.000015e-1 -7.500008e-1 1.582001e-1 1.582001e-1
-4.166684e-1 -7.500008e-1 2.4783882e-1 2.4783882e-1
-3.333353e-1 -7.500008e-1 2.8999646e-1 2.8999646e-1
-2.500021e-1 -7.500008e-1 2.7685603e-1 2.7685603e-1
-1.66669e-1 -7.500008e-1 2.1450578e-1 2.1450578e-1
-8.3336e-2 -7.500008e-1 1.16508376e-1 1.16508376e-1
-2.9e-6 -7.500008e-1 4.163084e-6 4.163084e-6
8.33302e-2 -7.500008e-1 -1.16500838e-1 -1.16500838e-1
1.666634e-1 -7.500008e-1 -2.1449982e-1 -2.1449982e-1
2.499965e-1 -7.500008e-1 -2.768537e-1 -2.768537e-1
3.333296e-1 -7.500008e-1 -2.8999747e-1 -2.8999747e-1
4.166628e-1 -7.500008e-1 -2.4784341e-1 -2.4784341e-1
4.999957e-1 -7.500008e-1 -1.5820724e-1 -1.5820724e-1
5.833289e-1 -7.500008e-1 -5.261462e-2 -5.261462e-2
6.66662e-1 -7.500008e-1 0.0e0 0.0e0
7.499951e-1 -7.500008e-1 0.0e0 0.0e0
8.333282e-1 -7.500008e-1 0.0e0 0.0e0
9.166612e-1 -7.500008e-1 0.0e0 0.0e0
9.999944e-1 -7.500008e-1 0.0e0 0.0e0

-1.0e0 -6.666676e-1 0.0e0 0.0e0
-9.16667e-1 -6.666676e-1 0.0e0 0.0e0
-8.333339e-1 -6.666676e-1 0.0e0 0.0e0
-7.500008e-1 -6.666676e-1 0.0e0 0.0e0
-6.666676e-1 -6.666676e-1 5.364818e-2 5.364818e-2
-5.833345e-1 -6.666676e-1 1.6120197e-1 1.6120197e-1
-5.000015e-1 -6.666676e-1 2.5588524e-1 2.5588524e-1
-4.166684e-1 -6.666676e-1 3.0842186e-1 3.0842186e-1
-3.333353e-1 -6.666676e-1 3.12148477e-1 3.12148477e-1
-2.500021e-1 -6.666676e-1 2.72368344e-1 2.72368344e-1
-1.66669e-1 -6.666676e-1 1.99458255e-1 1.99458255e-1
-8.3336e-2 -6.666676e-1 1.04972948e-1 1.04972948e-1
-2.9e-6 -6.666676e-1 3.71286209e-6 3.71286209e-6
8.33302e-2 -6.666676e-1 -1.04965979e-1 -1.04965979e-1
1.666634e-1 -6.666676e-1 -1.99452394e-1 -1.99452394e-1
2.499965e-1 -6.666676e-1 -2.72364713e-1 -2.72364713e-1
3.333296e-1 -6.666676e-1 -3.1214692e-1 -3.1214692e-1
4.166628e-1 -6.666676e-1 -3.08423811e-1 -3.08423811e-1
4.999957e-1 -6.666676e-1 -2.5589046e-1 -2.5589046e-1
5.833289e-1 -6.666676e-1 -1.6120944e-1 -1.6120944e-1
6.66662e-1 -6.666676e-1 -5.3654764e-2 -5.3654764e-2
7.499951e-1 -6.666676e-1 0.0e0 0.0e0
8.333282e-1 -6.666676e-1 0.0e0 0.0e0
9.166612e-1 -6.666676e-1 0.0e0 0.0e0
9.999944e-1 -6.666676e-1 0.0e0 0.0e0

-1.0e0 -5.833345e-1 0.0e0 0.0e0
-9.16667e-1 -5.833345e-1 0.0e0 0.0e0
-8.333339e-1 -5.833345e-1 0.0e0 0.0e0
-7.500008e-1 -5.833345e-1 3.05542094e-2 3.05542094e-2
-6.666676e-1 -5.833345e-1 1.16145819e-1 1.16145819e-1
-5.833345e-1 -5.833345e-1 1.94837363e-1 1.94837363e-1
-5.000015e-1 -5.833345e-1 2.39374014e-1 2.39374014e-1
-4.166684e-1 -5.833345e-1 2.45696059e-1 2.45696059e-1
-3.333353e-1 -5.833345e-1 2.21088719e-1 2.21088719e-1
-2.500021e-1 -5.833345e-1 1.76276251e-1 1.76276251e-1
-1.66669e-1 -5.833345e-1 1.20795227e-1 1.20795227e-1
-8.3336e-2 -5.833345e-1 6.0994229e-2 6.0994229e-2
-2.9e-6 -5.833345e-1 2.12702731e-6 2.12702731e-6
8.33302e-2 -5.833345e-1 -6.0990009e-2 -6.0990009e-2
1.666634e-1 -5.833345e-1 -1.20791275e-1 -1.20791275e-1
2.499965e-1 -5.833345e-1 -1.76272783e-1 -1.76272783e-1
3.333296e-1 -5.833345e-1 -2.21085997e-1 -2.21085997e-1
4.166628e-1 -5.833345e-1 -2.45695354e-1 -2.45695354e-1
4.999957e-1 -5.833345e-1 -2.39375845e-1 -2.39375845e-1
5.833289e-1 -5.833345e-1 -1.94841426e-1 -1.94841426e-1
6.66662e-1 -5.833345e-1 -1.16152094e-1 -1.16152094e-1
7.499951e-1 -5.833345e-1 -3.05589632e-2 -3.05589632e-2
8.333282e-1 -5.833345e-1 0.0e0 0.0e0
9.166612e-1 -5.833345e-1 0.0e0 0.0e0
9.999944e-1 -5.833345e-1 0.0e0 0.0e0

-1.0e0 -5.000015e-1 0.0e0 0.0e0
-9.16667e-1 -5.000015e-1 0.0e0 0.0e0
-8.333339e-1 -5.000015e-1 7.1439615e-3 7.1439615e-3
-7.500008e-1 -5.000015e-1 5.9325554e-2 5.9325554e-2
-6.666676e-1 -5.000015e-1 1.10654118e-1 1.10654118e-1
-5.833345e-1 -5.000015e-1 1.33289233e-1 1.33289233e-1
-5.000015e-1 -5.000015e-1 1.2500305e-1 1.2500305e-1
-4.166684e-1 -5.000015e-1 9.6133496e-2 9.6133496e-2
-3.333353e-1 -5.000015e-1 6.0474974e-2 6.0474974e-2
-2.500021e-1 -5.000015e-1 2.9544515e-2 2.9544515e-2
-1.66669e-1 -5.000015e-1 9.6618324e-3 9.6618324e-3
-8.3336e-2 -5.000015e-1 1.27932712e-3 1.27932712e-3
-2.9e-6 -5.000015e-1 3.98024628e-11 3.98024628e-11
8.33302e-2 -5.000015e-1 -1.27903873e-3 -1.27903873e-3
1.666634e-1 -5.000015e-1 -9.6608894e-3 -9.6608894e-3
2.499965e-1 -5.000015e-1 -2.95427632e-2 -2.95427632e-2
3.333296e-1 -5.000015e-1 -6.0472626e-2 -6.0472626e-2
4.166628e-1 -5.000015e-1 -9.6131247e-2 -9.6131247e-2
4.999957e-1 -5.000015e-1 -1.25001602e-1 -1.25001602e-1
5.833289e-1 -5.000015e-1 -1.33289622e-1 -1.33289622e-1
6.66662e-1 -5.000015e-1 -1.10656831e-1 -1.10656831e-1
7.499951e-1 -5.000015e-1 -5.9329475e-2 -5.9329475e-2
8.333282e-1 -5.000015e-1 -7.1462076e-3 -7.1462076e-3
9.166612e-1 -5.000015e-1 0.0e0 0.0e0
9.999944e-1 -5.000015e-1 0.0e0 0.0e0

-1.0e0 -4.166684e-1 0.0e0 0.0e0
-9.16667e-1 -4.166684e-1 0.0e0 0.0e0
-8.333339e-1 -4.166684e-1 1.8806122e-2 1.8806122e-2
-7.500008e-1 -4.166684e-1 4.473285e-2 4.473285e-2
-6.666676e-1 -4.166684e-1 4.5027072e-2 4.5027072e-2
-5.833345e-1 -4.166684e-1 1.59572989e-2 1.59572989e-2
-5.000015e-1 -4.166684e-1 -3.0757452e-2 -3.0757452e-2
-4.166684e-1 -4.166684e-1 -7.8084735e-2 -7.8084735e-2
-3.333353e-1 -4.166684e-1 -1.10532039e-1 -1.10532039e-1
-2.500021e-1 -4.166684e-1 -1.18188551e-1 -1.18188551e-1
-1.66669e-1 -4.166684e-1 -9.8421864e-2 -9.8421864e-2
-8.3336e-2 -4.166684e-1 -5.5698979e-2 -5.5698979e-2
-2.9e-6 -4.166684e-1 -2.0171032e-6 -2.0171032e-6
8.33302e-2 -4.166684e-1 5.5695442e-2 5.5695442e-2
1.666634e-1 -4.166684e-1 9.8419589e-2 9.8419589e-2
2.499965e-1 -4.166684e-1 1.18188219e-1 1.18188219e-1
3.333296e-1 -4.166684e-1 1.10533438e-1 1.10533438e-1
4.166628e-1 -4.166684e-1 7.8087636e-2 7.8087636e-2
4.999957e-1 -4.166684e-1 3.07609167e-2 3.07609167e-2
5.833289e-1 -4.166684e-1 -1.59545334e-2 -1.59545334e-2
6.66662e-1 -4.166684e-1 -4.5025977e-2 -4.5025977e-2
7.499951e-1 -4.166684e-1 -4.4733937e-2 -4.4733937e-2
8.333282e-1 -4.166684e-1 -1.88081998e-2 -1.88081998e-2
9.166612e-1 -4.166684e-1 0.0e0 0.0e0
9.999944e-1 -4.166684e-1 0.0e0 0.0e0

-1.0e0 -3.333353e-1 0.0e0 0.0e0
-9.16667e-1 -3.333353e-1 1.64456146e-3 1.64456146e-3
-8.333339e-1 -3.333353e-1 1.16696475e-2 1.16696475e-2
-7.500008e-1 -3.333353e-1 1.48085876e-3 1.48085876e-3
-6.666676e-1 -3.333353e-1 -3.9016028e-2 -3.9016028e-2
-5.833345e-1 -3.333353e-1 -1.00786102e-1 -1.00786102e-1
-5.000015e-1 -3.333353e-1 -1.66291608e-1 -1.66291608e-1
-4.166684e-1 -3.333353e-1 -2.17120538e-1 -2.17120538e-1
-3.333353e-1 -3.333353e-1 -2.38985815e-1 -2.38985815e-1
-2.500021e-1 -3.333353e-1 -2.24477066e-1 -2.24477066e-1
-1.66669e-1 -3.333353e-1 -1.73935829e-1 -1.73935829e-1
-8.3336e-2 -3.333353e-1 -9.4829771e-2 -9.4829771e-2
-2.9e-6 -3.333353e-1 -3.39458281e-6 -3.39458281e-6
8.33302e-2 -3.333353e-1 9.4823593e-2 9.4823593e-2
1.666634e-1 -3.333353e-1 1.73931198e-1 1.73931198e-1
2.499965e-1 -3.333353e-1 2.24475e-1 2.24475e-1
3.333296e-1 -3.333353e-1 2.38985954e-1 2.38985954e-1
4.166628e-1 -3.333353e-1 2.17123111e-1 2.17123111e-1
4.999957e-1 -3.333353e-1 1.66295836e-1 1.66295836e-1
5.833289e-1 -3.333353e-1 1.00790587e-1 1.00790587e-1
6.66662e-1 -3.333353e-1 3.901969e-2 3.901969e-2
7.499951e-1 -3.333353e-1 -1.4791337e-3 -1.4791337e-3
8.333282e-1 -3.333353e-1 -1.16698996e-2 -1.16698996e-2
9.166612e-1 -3.333353e-1 -1.6452053e-3 -1.6452053e-3
9.999944e-1 -3.333353e-1 0.0e0 0.0e0

-1.0e0 -2.500021e-1 0.0e0 0.0e0
-9.16667e-1 -2.500021e-1 1.56446434e-3 1.56446434e-3
-8.333339e-1 -2.500021e-1 -5.46945543e-3 -5.46945543e-3
-7.500008e-1 -2.500021e-1 -3.9549597e-2 -3.9549597e-2
-6.666676e-1 -2.500021e-1 -9.9040443e-2 -9.9040443e-2
-5.833345e-1 -2.500021e-1 -1.7049185e-1 -1.7049185e-1
-5.000015e-1 -2.500021e-1 -2.36326527e-1 -2.36326527e-1
-4.166684e-1 -2.500021e-1 -2.8028067e-1 -2.8028067e-1
-3.333353e-1 -2.500021e-1 -2.90872765e-1 -2.90872765e-1
-2.500021e-1 -2.500021e-1 -2.631848e-1 -2.631848e-1
-1.66669e-1 -2.500021e-1 -1.99238225e-1 -1.99238225e-1
-8.3336e-2 -2.500021e-1 -1.07242816e-1 -1.07242816e-1
-2.9e-6 -2.500021e-1 -3.82324443e-6 -3.82324443e-6
8.33302e-2 -2.500021e-1 1.07235715e-1 1.07235715e-1
1.666634e-1 -2.500021e-1 1.99232668e-1 1.99232668e-1
2.499965e-1 -2.500021e-1 2.63181714e-1 2.63181714e-1
3.333296e-1 -2.500021e-1 2.90872093e-1 2.90872093e-1
4.166628e-1 -2.500021e-1 2.80282619e-1 2.80282619e-1
4.999957e-1 -2.500021e-1 2.36330338e-1 2.36330338e-1
5.833289e-1 -2.500021e-1 1.70496518e-1 1.70496518e-1
6.66662e-1 -2.500021e-1 9.9045248e-2 9.9045248e-2
7.499951e-1 -2.500021e-1 3.9552826e-2 3.9552826e-2
8.333282e-1 -2.500021e-1 5.47075018e-3 5.47075018e-3
9.166612e-1 -2.500021e-1 -1.56461095e-3 -1.56461095e-3
9.999944e-1 -2.500021e-1 0.0e0 0.0e0

-1.0e0 -1.66669e-1 0.0e0 0.0e0
-9.16667e-1 -1.66669e-1 -1.0342624e-3 -1.0342624e-3
-8.333339e-1 -1.66669e-1 -1.66702016e-2 -1.66702016e-2
-7.500008e-1 -1.66669e-1 -5.4791309e-2 -5.4791309e-2
-6.666676e-1 -1.66669e-1 -1.1004393e-1 -1.1004393e-1
-5.833345e-1 -1.66669e-1 -1.70403595e-1 -1.70403595e-1
-5.000015e-1 -1.66669e-1 -2.22165826e-1 -2.22165826e-1
-4.166684e-1 -1.66669e-1 -2.53440262e-1 -2.53440262e-1
-3.333353e-1 -1.66669e-1 -2.56327711e-1 -2.56327711e-1
-2.500021e-1 -1.66669e-1 -2.27974677e-1 -2.27974677e-1
-1.66669e-1 -1.66669e-1 -1.70690163e-1 -1.70690163e-1
-8.3336e-2 -1.66669e-1 -9.131041e-2 -9.131041e-2
-2.9e-6 -1.66669e-1 -3.24877208e-6 -3.24877208e-6
8.33302e-2 -1.66669e-1 9.1304448e-2 9.1304448e-2
1.666634e-1 -1.66669e-1 1.70685432e-1 1.70685432e-1
2.499965e-1 -1.66669e-1 2.2797182e-1 2.2797182e-1
3.333296e-1 -1.66669e-1 2.56326782e-1 2.56326782e-1
4.166628e-1 -1.66669e-1 2.5344161e-1 2.5344161e-1
4.999957e-1 -1.66669e-1 2.22168915e-1 2.22168915e-1
5.833289e-1 -1.66669e-1 1.70407475e-1 1.70407475e-1
6.66662e-1 -1.66669e-1 1.10048125e-1 1.10048125e-1
7.499951e-1 -1.66669e-1 5.479451e-2 5.479451e-2
8.333282e-1 -1.66669e-1 1.66720024e-2 1.66720024e-2
9.166612e-1 -1.66669e-1 1.03465172e-3 1.03465172e-3
9.999944e-1 -1.66669e-1 0.0e0 0.0e0

-1.0e0 -8.3336e-2 0.0e0 0.0e0
-9.16667e-1 -8.3336e-2 -1.8820496e-3 -1.8820496e-3
-8.333339e-1 -8.3336e-2 -1.37607823e-2 -1.37607823e-2
-7.500008e-1 -8.3336e-2 -3.79774727e-2 -3.79774727e-2
-6.666676e-1 -8.3336e-2 -7.060033e-2 -7.060033e-2
-5.833345e-1 -8.3336e-2 -1.0472382e-1 -1.0472382e-1
-5.000015e-1 -8.3336e-2 -1.32923944e-1 -1.32923944e-1
-4.166684e-1 -8.3336e-2 -1.48964825e-1 -1.48964825e-1
-3.333353e-1 -8.3336e-2 -1.48847821e-1 -1.48847821e-1
-2.500021e-1 -8.3336e-2 -1.31297705e-1 -1.31297705e-1
-1.66669e-1 -8.3336e-2 -9.7781506e-2 -9.7781506e-2
-8.3336e-2 -8.3336e-2 -5.21503767e-2 -5.21503767e-2
-2.9e-6 -8.3336e-2 -1.85366908e-6 -1.85366908e-6
8.33302e-2 -8.3336e-2 5.21469142e-2 5.21469142e-2
1.666634e-1 -8.3336e-2 9.777867e-2 9.777867e-2
2.499965e-1 -8.3336e-2 1.3129604e-1 1.3129604e-1
3.333296e-1 -8.3336e-2 1.48847139e-1 1.48847139e-1
4.166628e-1 -8.3336e-2 1.48965463e-1 1.48965463e-1
4.999957e-1 -8.3336e-2 1.32925563e-1 1.32925563e-1
5.833289e-1 -8.3336e-2 1.04725969e-1 1.04725969e-1
6.66662e-1 -8.3336e-2 7.0602719e-2 7.0602719e-2
7.499951e-1 -8.3336e-2 3.79794635e-2 3.79794635e-2
8.333282e-1 -8.3336e-2 1.37620064e-2 1.37620064e-2
9.166612e-1 -8.3336e-2 1.8824536e-3 1.8824536e-3
9.999944e-1 -8.3336e-2 0.0e0 0.0e0

-1.0e0 -2.9e-6 0.0e0 0.0e0
-9.16667e-1 -2.9e-6 -8.665429e-8 -8.665429e-8
-8.333339e-1 -2.9e-6 -5.5153557e-7 -5.5153557e-7
-7.500008e-1 -2.9e-6 -1.45707184e-6 -1.45707184e-6
-6.666676e-1 -2.9e-6 -2.65201938e-6 -2.65201938e-6
-5.833345e-1 -2.9e-6 -3.88585143e-6 -3.88585143e-6
-5.000015e-1 -2.9e-6 -4.89373546e-6 -4.89373546e-6
-4.166684e-1 -2.9e-6 -5.4554385e-6 -5.4554385e-6
-3.333353e-1 -2.9e-6 -5.43137524e-6 -5.43137524e-6
-2.500021e-1 -2.9e-6 -4.77907732e-6 -4.77907732e-6
-1.66669e-1 -2.9e-6 -3.55335574e-6 -3.55335574e-6
-8.3336e-2 -2.9e-6 -1.89339316e-6 -1.89339316e-6
-2.9e-6 -2.9e-6 -6.7279984e-11 -6.7279984e-11
8.33302e-2 -2.9e-6 1.89326791e-6 1.89326791e-6
1.666634e-1 -2.9e-6 3.55325266e-6 3.55325266e-6
2.499965e-1 -2.9e-6 4.77901485e-6 4.77901485e-6
3.333296e-1 -2.9e-6 5.43135016e-6 5.43135016e-6
4.166628e-1 -2.9e-6 5.45545966e-6 5.45545966e-6
4.999957e-1 -2.9e-6 4.89379047e-6 4.89379047e-6
5.833289e-1 -2.9e-6 3.88593234e-6 3.88593234e-6
6.66662e-1 -2.9e-6 2.65210497e-6 2.65210497e-6
7.499951e-1 -2.9e-6 1.45714384e-6 1.45714384e-6
8.333282e-1 -2.9e-6 5.5158267e-7 5.5158267e-7
9.166612e-1 -2.9e-6 8.6671077e-8 8.6671077e-8
9.999944e-1 -2.9e-6 3.3475052e-20 3.3475052e-20

-1.0e0 8.33302e-2 0.0e0 0.0e0
-9.16667e-1 8.33302e-2 1.8820015e-3 1.8820015e-3
-8.333339e-1 8.33302e-2 1.37601184e-2 1.37601184e-2
-7.500008e-1 8.33302e-2 3.79753835e-2 3.79753835e-2
-6.666676e-1 8.33302e-2 7.0596269e-2 7.0596269e-2
-5.833345e-1 8.33302e-2 1.04717535e-1 1.04717535e-1
-5.000015e-1 8.33302e-2 1.32915749e-1 1.32915749e-1
-4.166684e-1 8.33302e-2 1.48955573e-1 1.48955573e-1
-3.333353e-1 8.33302e-2 1.48838388e-1 1.48838388e-1
-2.500021e-1 8.33302e-2 1.31289394e-1 1.31289394e-1
-1.66669e-1 8.33302e-2 9.7775273e-2 9.7775273e-2
-8.3336e-2 8.33302e-2 5.21470708e-2 5.21470708e-2
-2.9e-6 8.33302e-2 1.85355203e-6 1.85355203e-6
8.33302e-2 8.33302e-2 -5.21436e-2 -5.21436e-2
1.666634e-1 8.33302e-2 -9.7772452e-2 -9.7772452e-2
2.499965e-1 8.33302e-2 -1.31287708e-1 -1.31287708e-1
3.333296e-1 8.33302e-2 -1.48837708e-1 -1.48837708e-1
4.166628e-1 8.33302e-2 -1.4895621e-1 -1.4895621e-1
4.999957e-1 8.33302e-2 -1.32917366e-1 -1.32917366e-1
5.833289e-1 8.33302e-2 -1.0471978e-1 -1.0471978e-1
6.66662e-1 8.33302e-2 -7.0598659e-2 -7.0598659e-2
7.499951e-1 8.33302e-2 -3.79773741e-2 -3.79773741e-2
8.333282e-1 8.33302e-2 -1.37613425e-2 -1.37613425e-2
9.166612e-1 8.33302e-2 -1.8824055e-3 -1.8824055e-3
9.999944e-1 8.33302e-2 0.0e0 0.0e0

-1.0e0 1.666634e-1 0.0e0 0.0e0
-9.16667e-1 1.666634e-1 1.03442043e-3 1.03442043e-3
-8.333339e-1 1.666634e-1 1.66705026e-2 1.66705026e-2
-7.500008e-1 1.666634e-1 5.4791196e-2 5.4791196e-2
-6.666676e-1 1.666634e-1 1.10042903e-1 1.10042903e-1
-5.833345e-1 1.666634e-1 1.70401193e-1 1.70401193e-1
-5.000015e-1 1.666634e-1 2.22162143e-1 2.22162143e-1
-4.166684e-1 1.666634e-1 2.53435544e-1 2.53435544e-1
-3.333353e-1 1.666634e-1 2.5632275e-1 2.5632275e-1
-2.500021e-1 1.666634e-1 2.27969972e-1 2.27969972e-1
-1.66669e-1 1.666634e-1 1.70686682e-1 1.70686682e-1
-8.3336e-2 1.666634e-1 9.1308508e-2 9.1308508e-2
-2.9e-6 1.666634e-1 3.24870096e-6 3.24870096e-6
8.33302e-2 1.666634e-1 -9.1302412e-2 -9.1302412e-2
1.666634e-1 1.666634e-1 -1.70681789e-1 -1.70681789e-1
2.499965e-1 1.666634e-1 -2.27967198e-1 -2.27967198e-1
3.333296e-1 1.666634e-1 -2.56321701e-1 -2.56321701e-1
4.166628e-1 1.666634e-1 -2.53437001e-1 -2.53437001e-1
4.999957e-1 1.666634e-1 -2.22165134e-1 -2.22165134e-1
5.833289e-1 1.666634e-1 -1.70405074e-1 -1.70405074e-1
6.66662e-1 1.666634e-1 -1.10046962e-1 -1.10046962e-1
7.499951e-1 1.666634e-1 -5.4794447e-2 -5.4794447e-2
8.333282e-1 1.666634e-1 -1.66723035e-2 -1.66723035e-2
9.166612e-1 1.666634e-1 -1.0348075e-3 -1.0348075e-3
9.999944e-1 1.666634e-1 0.0e0 0.0e0

-1.0e0 2.499965e-1 0.0e0 0.0e0
-9.16667e-1 2.499965e-1 -1.56432811e-3 -1.56432811e-3
-8.333339e-1 2.499965e-1 5.47057462e-3 5.47057462e-3
-7.500008e-1 2.499965e-1 3.9551692e-2 3.9551692e-2
-6.666676e-1 2.499965e-1 9.9043031e-2 9.9043031e-2
-5.833345e-1 2.499965e-1 1.7049436e-1 1.7049436e-1
-5.000015e-1 2.499965e-1 2.36328355e-1 2.36328355e-1
-4.166684e-1 2.499965e-1 2.8028194e-1 2.8028194e-1
-3.333353e-1 2.499965e-1 2.90873422e-1 2.90873422e-1
-2.500021e-1 2.499965e-1 2.63184822e-1 2.63184822e-1
-1.66669e-1 2.499965e-1 1.99237923e-1 1.99237923e-1
-8.3336e-2 2.499965e-1 1.07242632e-1 1.07242632e-1
-2.9e-6 2.499965e-1 3.8232379e-6 3.8232379e-6
8.33302e-2 2.499965e-1 -1.0723553e-1 -1.0723553e-1
1.666634e-1 2.499965e-1 -1.99232477e-1 -1.99232477e-1
2.499965e-1 2.499965e-1 -2.63181735e-1 -2.63181735e-1
3.333296e-1 2.499965e-1 -2.90872652e-1 -2.90872652e-1
4.166628e-1 2.499965e-1 -2.80283975e-1 -2.80283975e-1
4.999957e-1 2.499965e-1 -2.36332393e-1 -2.36332393e-1
5.833289e-1 2.499965e-1 -1.7049909e-1 -1.7049909e-1
6.66662e-1 2.499965e-1 -9.9047743e-2 -9.9047743e-2
7.499951e-1 2.499965e-1 -3.9554922e-2 -3.9554922e-2
8.333282e-1 2.499965e-1 -5.47187283e-3 -5.47187283e-3
9.166612e-1 2.499965e-1 1.5644733e-3 1.5644733e-3
9.999944e-1 2.499965e-1 0.0e0 0.0e0

-1.0e0 3.333296e-1 0.0e0 0.0e0
-9.16667e-1 3.333296e-1 -1.64469102e-3 -1.64469102e-3
-8.333339e-1 3.333296e-1 -1.16686583e-2 -1.16686583e-2
-7.500008e-1 3.333296e-1 -1.47775635e-3 -1.47775635e-3
-6.666676e-1 3.333296e-1 3.9021136e-2 3.9021136e-2
-5.833345e-1 3.333296e-1 1.007926e-1 1.007926e-1
-5.000015e-1 3.333296e-1 1.66298601e-1 1.66298601e-1
-4.166684e-1 3.333296e-1 2.17127525e-1 2.17127525e-1
-3.333353e-1 3.333296e-1 2.3899193e-1 2.3899193e-1
-2.500021e-1 3.333296e-1 2.24481929e-1 2.24481929e-1
-1.66669e-1 3.333296e-1 1.73939207e-1 1.73939207e-1
-8.3336e-2 3.333296e-1 9.4831549e-2 9.4831549e-2
-2.9e-6 3.333296e-1 3.3946435e-6 3.3946435e-6
8.33302e-2 3.333296e-1 -9.4825288e-2 -9.4825288e-2
1.666634e-1 3.333296e-1 -1.73934576e-1 -1.73934576e-1
2.499965e-1 3.333296e-1 -2.24479788e-1 -2.24479788e-1
3.333296e-1 3.333296e-1 -2.38992067e-1 -2.38992067e-1
4.166628e-1 3.333296e-1 -2.17130098e-1 -2.17130098e-1
4.999957e-1 3.333296e-1 -1.66302876e-1 -1.66302876e-1
5.833289e-1 3.333296e-1 -1.00797084e-1 -1.00797084e-1
6.66662e-1 3.333296e-1 -3.9024834e-2 -3.9024834e-2
7.499951e-1 3.333296e-1 1.47603113e-3 1.47603113e-3
8.333282e-1 3.333296e-1 1.16689125e-2 1.16689125e-2
9.166612e-1 3.333296e-1 1.64534439e-3 1.64534439e-3
9.999944e-1 3.333296e-1 0.0e0 0.0e0

-1.0e0 4.166628e-1 0.0e0 0.0e0
-9.16667e-1 4.166628e-1 0.0e0 0.0e0
-8.333339e-1 4.166628e-1 -1.88063107e-2 -1.88063107e-2
-7.500008e-1 4.166628e-1 -4.4730576e-2 -4.4730576e-2
-6.666676e-1 4.166628e-1 -4.5021405e-2 -4.5021405e-2
-5.833345e-1 4.166628e-1 -1.59486655e-2 -1.59486655e-2
-5.000015e-1 4.166628e-1 3.07680133e-2 3.07680133e-2
-4.166684e-1 4.166628e-1 7.8095953e-2 7.8095953e-2
-3.333353e-1 4.166628e-1 1.10542735e-1 1.10542735e-1
-2.500021e-1 4.166628e-1 1.18197604e-1 1.18197604e-1
-1.66669e-1 4.166628e-1 9.84284e-2 9.84284e-2
-8.3336e-2 4.166628e-1 5.5702417e-2 5.5702417e-2
-2.9e-6 4.166628e-1 2.0172239e-6 2.0172239e-6
8.33302e-2 4.166628e-1 -5.569888e-2 -5.569888e-2
1.666634e-1 4.166628e-1 -9.8426123e-2 -9.8426123e-2
2.499965e-1 4.166628e-1 -1.1819727e-1 -1.1819727e-1
3.333296e-1 4.166628e-1 -1.10544135e-1 -1.10544135e-1
4.166628e-1 4.166628e-1 -7.8098834e-2 -7.8098834e-2
4.999957e-1 4.166628e-1 -3.07714783e-2 -3.07714783e-2
5.833289e-1 4.166628e-1 1.59459488e-2 1.59459488e-2
6.66662e-1 4.166628e-1 4.502035e-2 4.502035e-2
7.499951e-1 4.166628e-1 4.4731624e-2 4.4731624e-2
8.333282e-1 4.166628e-1 1.88083824e-2 1.88083824e-2
9.166612e-1 4.166628e-1 0.0e0 0.0e0
9.999944e-1 4.166628e-1 0.0e0 0.0e0

-1.0e0 4.999957e-1 0.0e0 0.0e0
-9.16667e-1 4.999957e-1 0.0e0 0.0e0
-8.333339e-1 4.999957e-1 -7.1451534e-3 -7.1451534e-3
-7.500008e-1 4.999957e-1 -5.9326027e-2 -5.9326027e-2
-6.666676e-1 4.999957e-1 -1.1065126e-1 -1.1065126e-1
-5.833345e-1 4.999957e-1 -1.3328238e-1 -1.3328238e-1
-5.000015e-1 4.999957e-1 -1.24992903e-1 -1.24992903e-1
-4.166684e-1 4.999957e-1 -9.6121527e-2 -9.6121527e-2
-3.333353e-1 4.999957e-1 -6.0462743e-2 -6.0462743e-2
-2.500021e-1 4.999957e-1 -2.95337265e-2 -2.95337265e-2
-1.66669e-1 4.999957e-1 -9.6538457e-3 -9.6538457e-3
-8.3336e-2 4.999957e-1 -1.2750615e-3 -1.2750615e-3
-2.9e-6 4.999957e-1 1.11577826e-10 1.11577826e-10
8.33302e-2 4.999957e-1 1.27481125e-3 1.27481125e-3
1.666634e-1 4.999957e-1 9.6528986e-3 9.6528986e-3
2.499965e-1 4.999957e-1 2.95319968e-2 2.95319968e-2
3.333296e-1 4.999957e-1 6.046041e-2 6.046041e-2
4.166628e-1 4.999957e-1 9.61192e-2 9.61192e-2
4.999957e-1 4.999957e-1 1.24991492e-1 1.24991492e-1
5.833289e-1 4.999957e-1 1.33282718e-1 1.33282718e-1
6.66662e-1 4.999957e-1 1.10653972e-1 1.10653972e-1
7.499951e-1 4.999957e-1 5.9330034e-2 5.9330034e-2
8.333282e-1 4.999957e-1 7.1473781e-3 7.1473781e-3
9.166612e-1 4.999957e-1 0.0e0 0.0e0
9.999944e-1 4.999957e-1 0.0e0 0.0e0

-1.0e0 5.833289e-1 0.0e0 0.0e0
-9.16667e-1 5.833289e-1 0.0e0 0.0e0
-8.333339e-1 5.833289e-1 0.0e0 0.0e0
-7.500008e-1 5.833289e-1 -3.05571886e-2 -3.05571886e-2
-6.666676e-1 5.833289e-1 -1.16148058e-1 -1.16148058e-1
-5.833345e-1 5.833289e-1 -1.94836066e-1 -1.94836066e-1
-5.000015e-1 5.833289e-1 -2.39369049e-1 -2.39369049e-1
-4.166684e-1 5.833289e-1 -2.45687997e-1 -2.45687997e-1
-3.333353e-1 5.833289e-1 -2.2107953e-1 -2.2107953e-1
-2.500021e-1 5.833289e-1 -1.76267334e-1 -1.76267334e-1
-1.66669e-1 5.833289e-1 -1.20788438e-1 -1.20788438e-1
-8.3336e-2 5.833289e-1 -6.0990497e-2 -6.0990497e-2
-2.9e-6 5.833289e-1 -2.12689587e-6 -2.12689587e-6
8.33302e-2 5.833289e-1 6.0986333e-2 6.0986333e-2
1.666634e-1 5.833289e-1 1.20784428e-1 1.20784428e-1
2.499965e-1 5.833289e-1 1.7626393e-1 1.7626393e-1
3.333296e-1 5.833289e-1 2.21077023e-1 2.21077023e-1
4.166628e-1 5.833289e-1 2.45687456e-1 2.45687456e-1
4.999957e-1 5.833289e-1 2.3937088e-1 2.3937088e-1
5.833289e-1 5.833289e-1 1.9484045e-1 1.9484045e-1
6.66662e-1 5.833289e-1 1.1615421e-1 1.1615421e-1
7.499951e-1 5.833289e-1 3.05619562e-2 3.05619562e-2
8.333282e-1 5.833289e-1 0.0e0 0.0e0
9.166612e-1 5.833289e-1 0.0e0 0.0e0
9.999944e-1 5.833289e-1 0.0e0 0.0e0

-1.0e0 6.66662e-1 0.0e0 0.0e0
-9.16667e-1 6.66662e-1 0.0e0 0.0e0
-8.333339e-1 6.66662e-1 0.0e0 0.0e0
-7.500008e-1 6.66662e-1 0.0e0 0.0e0
-6.666676e-1 6.66662e-1 -5.365376e-2 -5.365376e-2
-5.833345e-1 6.66662e-1 -1.6120781e-1 -1.6120781e-1
-5.000015e-1 6.66662e-1 -2.5588815e-1 -2.5588815e-1
-4.166684e-1 6.66662e-1 -3.08421693e-1 -3.08421693e-1
-3.333353e-1 6.66662e-1 -3.12145627e-1 -3.12145627e-1
-2.500021e-1 6.66662e-1 -2.72364864e-1 -2.72364864e-1
-1.66669e-1 6.66662e-1 -1.99454755e-1 -1.99454755e-1
-8.3336e-2 6.66662e-1 -1.049709e-1 -1.049709e-1
-2.9e-6 6.66662e-1 -3.71278525e-6 -3.71278525e-6
8.33302e-2 6.66662e-1 1.04963933e-1 1.04963933e-1
1.666634e-1 6.66662e-1 1.9944877e-1 1.9944877e-1
2.499965e-1 6.66662e-1 2.72360718e-1 2.72360718e-1
3.333296e-1 6.66662e-1 3.1214434e-1 3.1214434e-1
4.166628e-1 6.66662e-1 3.08423643e-1 3.08423643e-1
4.999957e-1 6.66662e-1 2.5589337e-1 2.5589337e-1
5.833289e-1 6.66662e-1 1.6121512e-1 1.6121512e-1
6.66662e-1 6.66662e-1 5.3660324e-2 5.3660324e-2
7.499951e-1 6.66662e-1 0.0e0 0.0e0
8.333282e-1 6.66662e-1 0.0e0 0.0e0
9.166612e-1 6.66662e-1 0.0e0 0.0e0
9.999944e-1 6.66662e-1 0.0e0 0.0e0

-1.0e0 7.499951e-1 0.0e0 0.0e0
-9.16667e-1 7.499951e-1 0.0e0 0.0e0
-8.333339e-1 7.499951e-1 0.0e0 0.0e0
-7.500008e-1 7.499951e-1 0.0e0 0.0e0
-6.666676e-1 7.499951e-1 0.0e0 0.0e0
-5.833345e-1 7.499951e-1 -5.2615773e-2 -5.2615773e-2
-5.000015e-1 7.499951e-1 -1.5820938e-1 -1.5820938e-1
-4.166684e-1 7.499951e-1 -2.4784683e-1 -2.4784683e-1
-3.333353e-1 7.499951e-1 -2.9000198e-1 -2.9000198e-1
-2.500021e-1 7.499951e-1 -2.7685948e-1 -2.7685948e-1
-1.66669e-1 7.499951e-1 -2.1450717e-1 -2.1450717e-1
-8.3336e-2 7.499951e-1 -1.16508984e-1 -1.16508984e-1
-2.9e-6 7.499951e-1 -4.1631018e-6 -4.1631018e-6
8.33302e-2 7.499951e-1 1.16501306e-1 1.16501306e-1
1.666634e-1 7.499951e-1 2.1450139e-1 2.1450139e-1
2.499965e-1 7.499951e-1 2.7685683e-1 2.7685683e-1
3.333296e-1 7.499951e-1 2.9000299e-1 2.9000299e-1
4.166628e-1 7.499951e-1 2.4785147e-1 2.4785147e-1
4.999957e-1 7.499951e-1 1.5821674e-1 1.5821674e-1
5.833289e-1 7.499951e-1 5.2622195e-2 5.2622195e-2
6.66662e-1 7.499951e-1 0.0e0 0.0e0
7.499951e-1 7.499951e-1 0.0e0 0.0e0
8.333282e-1 7.499951e-1 0.0e0 0.0e0
9.166612e-1 7.499951e-1 0.0e0 0.0e0
9.999944e-1 7.499951e-1 0.0e0 0.0e0

-1.0e0 8.333282e-1 0.0e0 0.0e0
-9.16667e-1 8.333282e-1 0.0e0 0.0e0
-8.333339e-1 8.333282e-1 0.0e0 0.0e0
-7.500008e-1 8.333282e-1 0.0e0 0.0e0
-6.666676e-1 8.333282e-1 0.0e0 0.0e0
-5.833345e-1 8.333282e-1 0.0e0 0.0e0
-5.000015e-1 8.333282e-1 -2.0866658e-2 -2.0866658e-2
-4.166684e-1 8.333282e-1 -9.4375967e-2 -9.4375967e-2
-3.333353e-1 8.333282e-1 -1.5871179e-1 -1.5871179e-1
-2.500021e-1 8.333282e-1 -1.81201884e-1 -1.81201884e-1
-1.66669e-1 8.333282e-1 -1.54804349e-1 -1.54804349e-1
-8.3336e-2 8.333282e-1 -8.8417146e-2 -8.8417146e-2
-2.9e-6 8.333282e-1 -3.2090553e-6 -3.2090553e-6
8.33302e-2 8.333282e-1 8.8411542e-2 8.8411542e-2
1.666634e-1 8.333282e-1 1.5480094e-1 1.5480094e-1
2.499965e-1 8.333282e-1 1.81201892e-1 1.81201892e-1
3.333296e-1 8.333282e-1 1.58714848e-1 1.58714848e-1
4.166628e-1 8.333282e-1 9.4381255e-2 9.4381255e-2
4.999957e-1 8.333282e-1 2.0870726e-2 2.0870726e-2
5.833289e-1 8.333282e-1 0.0e0 0.0e0
6.66662e-1 8.333282e-1 0.0e0 0.0e0
7.499951e-1 8.333282e-1 0.0e0 0.0e0
8.333282e-1 8.333282e-1 0.0e0 0.0e0
9.166612e-1 8.333282e-1 0.0e0 0.0e0
9.999944e-1 8.333282e-1 0.0e0 0.0e0

-1.0e0 9.166612e-1 0.0e0 0.0e0
-9.16667e-1 9.166612e-1 0.0e0 0.0e0
-8.333339e-1 9.166612e-1 0.0e0 0.0e0
-7.500008e-1 9.166612e-1 0.0e0 0.0e0
-6.666676e-1 9.166612e-1 0.0e0 0.0e0
-5.833345e-1 9.166612e-1 0.0e0 0.0e0
-5.000015e-1 9.166612e-1 0.0e0 0.0e0
-4.166684e-1 9.166612e-1 0.0e0 0.0e0
-3.333353e-1 9.166612e-1 -1.42852211e-2 -1.42852211e-2
-2.500021e-1 9.166612e-1 -4.2005754e-2 -4.2005754e-2
-1.66669e-1 9.166612e-1 -5.0837689e-2 -5.0837689e-2
-8.3336e-2 9.166612e-1 -3.378242e-2 -3.378242e-2
-2.9e-6 9.166612e-1 -1.28112317e-6 -1.28112317e-6
8.33302e-2 9.166612e-1 3.378052e-2 3.378052e-2
1.666634e-1 9.166612e-1 5.0837366e-2 5.0837366e-2
2.499965e-1 9.166612e-1 4.200729e-2 4.200729e-2
3.333296e-1 9.166612e-1 1.42871461e-2 1.42871461e-2
4.166628e-1 9.166612e-1 0.0e0 0.0e0
4.999957e-1 9.166612e-1 0.0e0 0.0e0
5.833289e-1 9.166612e-1 0.0e0 0.0e0
6.66662e-1 9.166612e-1 0.0e0 0.0e0
7.499951e-1 9.166612e-1 0.0e0 0.0e0
8.333282e-1 9.166612e-1 0.0e0 0.0e0
9.166612e-1 9.166612e-1 0.0e0 0.0e0
9.999944e-1 9.166612e-1 0.0e0 0.0e0

-1.0e0 9.999944e-1 0.0e0 0.0e0
-9.16667e-1 9.999944e-1 0.0e0 0.0e0
-8.333339e-1 9.999944e-1 0.0e0 0.0e0
-7.500008e-1 9.999944e-1 0.0e0 0.0e0
-6.666676e-1 9.999944e-1 0.0e0 0.0e0
-5.833345e-1 9.999944e-1 0.0e0 0.0e0
-5.000015e-1 9.999944e-1 0.0e0 0.0e0
-4.166684e-1 9.999944e-1 0.0e0 0.0e0
-3.333353e-1 9.999944e-1 0.0e0 0.0e0
-2.500021e-1 9.999944e-1 0.0e0 0.0e0
-1.66669e-1 9.999944e-1 0.0e0 0.0e0
-8.3336e-2 9.999944e-1 0.0e0 0.0e0
-2.9e-6 9.999944e-1 -8.8870439e-15 -8.8870439e-15
8.33302e-2 9.999944e-1 0.0e0 0.0e0
1.666634e-1 9.999944e-1 0.0e0 0.0e0
2.499965e-1 9.999944e-1 0.0e0 0.0e0
3.333296e-1 9.999944e-1 0.0e0 0.0e0
4.166628e-1 9.999944e-1 0.0e0 0.0e0
4.999957e-1 9.999944e-1 0.0e0 0.0e0
5.833289e-1 9.999944e-1 0.0e0 0.0e0
6.66662e-1 9.999944e-1 0.0e0 0.0e0
7.499951e-1 9.999944e-1 0.0e0 0.0e0
8.333282e-1 9.999944e-1 0.0e0 0.0e0
9.166612e-1 9.999944e-1 0.0e0 0.0e0
9.999944e-1 9.999944e-1 0.0e0 0.0e0


==> output-figure5_contourtmp0.dat <==
-1.0e0 -1.0e0 -1.0e0 -1.0e0
-9.16667e-1 -1.0e0 -1.0e0 -1.0e0
-8.333339e-1 -1.0e0 -1.0e0 -1.0e0
-7.500008e-1 -1.0e0 -1.0e0 -1.0e0
-6.666676e-1 -1.0e0 -1.0e0 -1.0e0
-5.833345e-1 -1.0e0 -1.0e0 -1.0e0
-5.000015e-1 -1.0e0 -1.0e0 -1.0e0
-4.166684e-1 -1.0e0 -1.0e0 -1.0e0
-3.333353e-1 -1.0e0 -1.0e0 -1.0e0
-2.500021e-1 -1.0e0 -1.0e0 -1.0e0
-1.66669e-1 -1.0e0 -1.0e0 -1.0e0
-8.3336e-2 -1.0e0 -1.0e0 -1.0e0
-2.9e-6 -1.0e0 -1.0e0 -1.0e0
8.33302e-2 -1.0e0 -1.0e0 -1.0e0
1.666634e-1 -1.0e0 -1.0e0 -1.0e0
2.499965e-1 -1.0e0 -1.0e0 -1.0e0
3.333296e-1 -1.0e0 -1.0e0 -1.0e0
4.166628e-1 -1.0e0 -1.0e0 -1.0e0
4.999957e-1 -1.0e0 -1.0e0 -1.0e0
5.833289e-1 -1.0e0 -1.0e0 -1.0e0
6.66662e-1 -1.0e0 -1.0e0 -1.0e0
7.499951e-1 -1.0e0 -1.0e0 -1.0e0
8.333282e-1 -1.0e0 -1.0e0 -1.0e0
9.166612e-1 -1.0e0 -1.0e0 -1.0e0
9.999944e-1 -1.0e0 -1.0e0 -1.0e0

-1.0e0 -9.16667e-1 -1.0e0 -1.0e0
-9.16667e-1 -9.16667e-1 -1.0e0 -1.0e0
-8.333339e-1 -9.16667e-1 -1.0e0 -1.0e0
-7.500008e-1 -9.16667e-1 -1.0e0 -1.0e0
-6.666676e-1 -9.16667e-1 -1.0e0 -1.0e0
-5.833345e-1 -9.16667e-1 -1.0e0 -1.0e0
-5.000015e-1 -9.16667e-1 -1.0e0 -1.0e0
-4.166684e-1 -9.16667e-1 -1.0e0 -1.0e0
-3.333353e-1 -9.16667e-1 -9.618846e-1 -9.618846e-1
-2.500021e-1 -9.16667e-1 -8.551863e-1 -8.551863e-1
-1.66669e-1 -9.16667e-1 -7.432935e-1 -7.432935e-1
-8.3336e-2 -9.16667e-1 -6.638597e-1 -6.638597e-1
-2.9e-6 -9.16667e-1 -6.355267e-1 -6.355267e-1
8.33302e-2 -9.16667e-1 -6.638551e-1 -6.638551e-1
1.666634e-1 -9.16667e-1 -7.432866e-1 -7.432866e-1
2.499965e-1 -9.16667e-1 -8.551782e-1 -8.551782e-1
3.333296e-1 -9.16667e-1 -9.618791e-1 -9.618791e-1
4.166628e-1 -9.16667e-1 -1.0e0 -1.0e0
4.999957e-1 -9.16667e-1 -1.0e0 -1.0e0
5.833289e-1 -9.16667e-1 -1.0e0 -1.0e0
6.66662e-1 -9.16667e-1 -1.0e0 -1.0e0
7.499951e-1 -9.16667e-1 -1.0e0 -1.0e0
8.333282e-1 -9.16667e-1 -1.0e0 -1.0e0
9.166612e-1 -9.16667e-1 -1.0e0 -1.0e0
9.999944e-1 -9.16667e-1 -1.0e0 -1.0e0

-1.0e0 -8.333339e-1 -1.0e0 -1.0e0
-9.16667e-1 -8.333339e-1 -1.0e0 -1.0e0
-8.333339e-1 -8.333339e-1 -1.0e0 -1.0e0
-7.500008e-1 -8.333339e-1 -1.0e0 -1.0e0
-6.666676e-1 -8.333339e-1 -1.0e0 -1.0e0
-5.833345e-1 -8.333339e-1 -1.0e0 -1.0e0
-5.000015e-1 -8.333339e-1 -9.666524e-1 -9.666524e-1
-4.166684e-1 -8.333339e-1 -8.301088e-1 -8.301088e-1
-3.333353e-1 -8.333339e-1 -6.630823e-1 -6.630823e-1
-2.500021e-1 -8.333339e-1 -5.12192e-1 -5.12192e-1
-1.66669e-1 -8.333339e-1 -3.986754e-1 -3.986754e-1
-8.3336e-2 -8.333339e-1 -3.298233e-1 -3.298233e-1
-2.9e-6 -8.333339e-1 -3.069011e-1 -3.069011e-1
8.33302e-2 -8.333339e-1 -3.298196e-1 -3.298196e-1
1.666634e-1 -8.333339e-1 -3.98669e-1 -3.98669e-1
2.499965e-1 -8.333339e-1 -5.12182e-1 -5.12182e-1
3.333296e-1 -8.333339e-1 -6.630716e-1 -6.630716e-1
4.166628e-1 -8.333339e-1 -8.300977e-1 -8.300977e-1
4.999957e-1 -8.333339e-1 -9.666455e-1 -9.666455e-1
5.833289e-1 -8.333339e-1 -1.0e0 -1.0e0
6.66662e-1 -8.333339e-1 -1.0e0 -1.0e0
7.499951e-1 -8.333339e-1 -1.0e0 -1.0e0
8.333282e-1 -8.333339e-1 -1.0e0 -1.0e0
9.166612e-1 -8.333339e-1 -1.0e0 -1.0e0
9.999944e-1 -8.333339e-1 -1.0e0 -1.0e0

-1.0e0 -7.500008e-1 -1.0e0 -1.0e0
-9.16667e-1 -7.500008e-1 -1.0e0 -1.0e0
-8.333339e-1 -7.500008e-1 -1.0e0 -1.0e0
-7.500008e-1 -7.500008e-1 -1.0e0 -1.0e0
-6.666676e-1 -7.500008e-1 -1.0e0 -1.0e0
-5.833345e-1 -7.500008e-1 -9.384743e-1 -9.384743e-1
-5.000015e-1 -7.500008e-1 -8.059575e-1 -8.059575e-1
-4.166684e-1 -7.500008e-1 -6.730806e-1 -6.730806e-1
-3.333353e-1 -7.500008e-1 -5.708566e-1 -5.708566e-1
-2.500021e-1 -7.500008e-1 -5.056143e-1 -5.056143e-1
-1.66669e-1 -7.500008e-1 -4.70823e-1 -4.70823e-1
-8.3336e-2 -7.500008e-1 -4.558427e-1 -4.558427e-1
-2.9e-6 -7.500008e-1 -4.519464e-1 -4.519464e-1
8.33302e-2 -7.500008e-1 -4.558415e-1 -4.558415e-1
1.666634e-1 -7.500008e-1 -4.708215e-1 -4.708215e-1
2.499965e-1 -7.500008e-1 -5.056111e-1 -5.056111e-1
3.333296e-1 -7.500008e-1 -5.708508e-1 -5.708508e-1
4.166628e-1 -7.500008e-1 -6.730724e-1 -6.730724e-1
4.999957e-1 -7.500008e-1 -8.059477e-1 -8.059477e-1
5.833289e-1 -7.500008e-1 -9.384666e-1 -9.384666e-1
6.66662e-1 -7.500008e-1 -1.0e0 -1.0e0
7.499951e-1 -7.500008e-1 -1.0e0 -1.0e0
8.333282e-1 -7.500008e-1 -1.0e0 -1.0e0
9.166612e-1 -7.500008e-1 -1.0e0 -1.0e0
9.999944e-1 -7.500008e-1 -1.0e0 -1.0e0

-1.0e0 -6.666676e-1 -1.0e0 -1.0e0
-9.16667e-1 -6.666676e-1 -1.0e0 -1.0e0
-8.333339e-1 -6.666676e-1 -1.0e0 -1.0e0
-7.500008e-1 -6.666676e-1 -1.0e0 -1.0e0
-6.666676e-1 -6.666676e-1 -9.535149e-1 -9.535149e-1
-5.833345e-1 -6.666676e-1 -8.668301e-1 -8.668301e-1
-5.000015e-1 -6.666676e-1 -8.022491e-1 -8.022491e-1
-4.166684e-1 -6.666676e-1 -7.824057e-1 -7.824057e-1
-3.333353e-1 -6.666676e-1 -8.049025e-1 -8.049025e-1
-2.500021e-1 -6.666676e-1 -8.538565e-1 -8.538565e-1
-1.66669e-1 -6.666676e-1 -9.08647e-1 -9.08647e-1
-8.3336e-2 -6.666676e-1 -9.502798e-1 -9.502798e-1
-2.9e-6 -6.666676e-1 -9.656996e-1 -9.656996e-1
8.33302e-2 -6.666676e-1 -9.50281e-1 -9.50281e-1
1.666634e-1 -6.666676e-1 -9.086502e-1 -9.086502e-1
2.499965e-1 -6.666676e-1 -8.538602e-1 -8.538602e-1
3.333296e-1 -6.666676e-1 -8.049055e-1 -8.049055e-1
4.166628e-1 -6.666676e-1 -7.824063e-1 -7.824063e-1
4.999957e-1 -6.666676e-1 -8.022461e-1 -8.022461e-1
5.833289e-1 -6.666676e-1 -8.668245e-1 -8.668245e-1
6.66662e-1 -6.666676e-1 -9.535094e-1 -9.535094e-1
7.499951e-1 -6.666676e-1 -1.0e0 -1.0e0
8.333282e-1 -6.666676e-1 -1.0e0 -1.0e0
9.166612e-1 -6.666676e-1 -1.0e0 -1.0e0
9.999944e-1 -6.666676e-1 -1.0e0 -1.0e0

-1.0e0 -5.833345e-1 -1.0e0 -1.0e0
-9.16667e-1 -5.833345e-1 -1.0e0 -1.0e0
-8.333339e-1 -5.833345e-1 -1.0e0 -1.0e0
-7.500008e-1 -5.833345e-1 -9.798985e-1 -9.798985e-1
-6.666676e-1 -5.833345e-1 -9.369626e-1 -9.369626e-1
-5.833345e-1 -5.833345e-1 -9.278545e-1 -9.278545e-1
-5.000015e-1 -5.833345e-1 -9.734016e-1 -9.734016e-1
-4.166684e-1 -5.833345e-1 -1.0692348e0 -1.0692348e0
-3.333353e-1 -5.833345e-1 -1.1967366e0 -1.1967366e0
-2.500021e-1 -5.833345e-1 -1.3312767e0 -1.3312767e0
-1.66669e-1 -5.833345e-1 -1.4482436e0 -1.4482436e0
-8.3336e-2 -5.833345e-1 -1.5272963e0 -1.5272963e0
-2.9e-6 -5.833345e-1 -1.5551804e0 -1.5551804e0
8.33302e-2 -5.833345e-1 -1.5273015e0 -1.5273015e0
1.666634e-1 -5.833345e-1 -1.44825e0 -1.44825e0
2.499965e-1 -5.833345e-1 -1.3312859e0 -1.3312859e0
3.333296e-1 -5.833345e-1 -1.1967455e0 -1.1967455e0
4.166628e-1 -5.833345e-1 -1.0692427e0 -1.0692427e0
4.999957e-1 -5.833345e-1 -9.734067e-1 -9.734067e-1
5.833289e-1 -5.833345e-1 -9.278555e-1 -9.278555e-1
6.66662e-1 -5.833345e-1 -9.369603e-1 -9.369603e-1
7.499951e-1 -5.833345e-1 -9.798956e-1 -9.798956e-1
8.333282e-1 -5.833345e-1 -1.0e0 -1.0e0
9.166612e-1 -5.833345e-1 -1.0e0 -1.0e0
9.999944e-1 -5.833345e-1 -1.0e0 -1.0e0

-1.0e0 -5.000015e-1 -1.0e0 -1.0e0
-9.16667e-1 -5.000015e-1 -1.0e0 -1.0e0
-8.333339e-1 -5.000015e-1 -9.962186e-1 -9.962186e-1
-7.500008e-1 -5.000015e-1 -9.789885e-1 -9.789885e-1
-6.666676e-1 -5.000015e-1 -9.938747e-1 -9.938747e-1
-5.833345e-1 -5.000015e-1 -1.0639117e0 -1.0639117e0
-5.000015e-1 -5.000015e-1 -1.1874939e0 -1.1874939e0
-4.166684e-1 -5.000015e-1 -1.348735e0 -1.348735e0
-3.333353e-1 -5.000015e-1 -1.525018e0 -1.525018e0
-2.500021e-1 -5.000015e-1 -1.6923592e0 -1.6923592e0
-1.66669e-1 -5.000015e-1 -1.8290868e0 -1.8290868e0
-8.3336e-2 -5.000015e-1 -1.9182689e0 -1.9182689e0
-2.9e-6 -5.000015e-1 -1.9492142e0 -1.9492142e0
8.33302e-2 -5.000015e-1 -1.918274e0 -1.918274e0
1.666634e-1 -5.000015e-1 -1.8290944e0 -1.8290944e0
2.499965e-1 -5.000015e-1 -1.69237e0 -1.69237e0
3.333296e-1 -5.000015e-1 -1.5250294e0 -1.5250294e0
4.166628e-1 -5.000015e-1 -1.3487468e0 -1.3487468e0
4.999957e-1 -5.000015e-1 -1.1875044e0 -1.1875044e0
5.833289e-1 -5.000015e-1 -1.0639183e0 -1.0639183e0
6.66662e-1 -5.000015e-1 -9.938776e-1 -9.938776e-1
7.499951e-1 -5.000015e-1 -9.789879e-1 -9.789879e-1
8.333282e-1 -5.000015e-1 -9.962173e-1 -9.962173e-1
9.166612e-1 -5.000015e-1 -1.0e0 -1.0e0
9.999944e-1 -5.000015e-1 -1.0e0 -1.0e0

-1.0e0 -4.166684e-1 -1.0e0 -1.0e0
-9.16667e-1 -4.166684e-1 -1.0e0 -1.0e0
-8.333339e-1 -4.166684e-1 -9.950792e-1 -9.950792e-1
-7.500008e-1 -4.166684e-1 -1.0085828e0 -1.0085828e0
-6.666676e-1 -4.166684e-1 -1.0666562e0 -1.0666562e0
-5.833345e-1 -4.166684e-1 -1.1720741e0 -1.1720741e0
-5.000015e-1 -4.166684e-1 -1.3141959e0 -1.3141959e0
-4.166684e-1 -4.166684e-1 -1.4760097e0 -1.4760097e0
-3.333353e-1 -4.166684e-1 -1.638809e0 -1.638809e0
-2.500021e-1 -4.166684e-1 -1.7851242e0 -1.7851242e0
-1.66669e-1 -4.166684e-1 -1.9004143e0 -1.9004143e0
-8.3336e-2 -4.166684e-1 -1.9739455e0 -1.9739455e0
-2.9e-6 -4.166684e-1 -1.9991861e0 -1.9991861e0
8.33302e-2 -4.166684e-1 -1.9739487e0 -1.9739487e0
1.666634e-1 -4.166684e-1 -1.9004207e0 -1.9004207e0
2.499965e-1 -4.166684e-1 -1.7851332e0 -1.7851332e0
3.333296e-1 -4.166684e-1 -1.6388193e0 -1.6388193e0
4.166628e-1 -4.166684e-1 -1.476021e0 -1.476021e0
4.999957e-1 -4.166684e-1 -1.3142067e0 -1.3142067e0
5.833289e-1 -4.166684e-1 -1.1720825e0 -1.1720825e0
6.66662e-1 -4.166684e-1 -1.0666617e0 -1.0666617e0
7.499951e-1 -4.166684e-1 -1.008585e0 -1.008585e0
8.333282e-1 -4.166684e-1 -9.95079e-1 -9.95079e-1
9.166612e-1 -4.166684e-1 -1.0e0 -1.0e0
9.999944e-1 -4.166684e-1 -1.0e0 -1.0e0

-1.0e0 -3.333353e-1 -1.0e0 -1.0e0
-9.16667e-1 -3.333353e-1 -9.995496e-1 -9.995496e-1
-8.333339e-1 -3.333353e-1 -1.0037047e0 -1.0037047e0
-7.500008e-1 -3.333353e-1 -1.0343532e0 -1.0343532e0
-6.666676e-1 -3.333353e-1 -1.0975452e0 -1.0975452e0
-5.833345e-1 -3.333353e-1 -1.187165e0 -1.187165e0
-5.000015e-1 -3.333353e-1 -1.2919615e0 -1.2919615e0
-4.166684e-1 -3.333353e-1 -1.3998795e0 -1.3998795e0
-3.333353e-1 -3.333353e-1 -1.5003847e0 -1.5003847e0
-2.500021e-1 -3.333353e-1 -1.5854066e0 -1.5854066e0
-1.66669e-1 -3.333353e-1 -1.6494032e0 -1.6494032e0
-8.3336e-2 -3.333353e-1 -1.6889717e0 -1.6889717e0
-2.9e-6 -3.333353e-1 -1.7023424e0 -1.7023424e0
8.33302e-2 -3.333353e-1 -1.6889737e0 -1.6889737e0
1.666634e-1 -3.333353e-1 -1.6494067e0 -1.6494067e0
2.499965e-1 -3.333353e-1 -1.585412e0 -1.585412e0
3.333296e-1 -3.333353e-1 -1.500391e0 -1.500391e0
4.166628e-1 -3.333353e-1 -1.3998866e0 -1.3998866e0
4.999957e-1 -3.333353e-1 -1.2919693e0 -1.2919693e0
5.833289e-1 -3.333353e-1 -1.1871715e0 -1.1871715e0
6.66662e-1 -3.333353e-1 -1.0975505e0 -1.0975505e0
7.499951e-1 -3.333353e-1 -1.0343564e0 -1.0343564e0
8.333282e-1 -3.333353e-1 -1.0037056e0 -1.0037056e0
9.166612e-1 -3.333353e-1 -9.995494e-1 -9.995494e-1
9.999944e-1 -3.333353e-1 -1.0e0 -1.0e0

-1.0e0 -2.500021e-1 -1.0e0 -1.0e0
-9.16667e-1 -2.500021e-1 -1.000173e0 -1.000173e0
-8.333339e-1 -2.500021e-1 -1.0089198e0 -1.0089198e0
-7.500008e-1 -2.500021e-1 -1.032959e0 -1.032959e0
-6.666676e-1 -2.500021e-1 -1.06794e0 -1.06794e0
-5.833345e-1 -2.500021e-1 -1.1056148e0 -1.1056148e0
-5.000015e-1 -2.500021e-1 -1.138478e0 -1.138478e0
-4.166684e-1 -2.500021e-1 -1.1619849e0 -1.1619849e0
-3.333353e-1 -2.500021e-1 -1.1750533e0 -1.1750533e0
-2.500021e-1 -2.500021e-1 -1.1794548e0 -1.1794548e0
-1.66669e-1 -2.500021e-1 -1.1786151e0 -1.1786151e0
-8.3336e-2 -2.500021e-1 -1.1762413e0 -1.1762413e0
-2.9e-6 -2.500021e-1 -1.1751093e0 -1.1751093e0
8.33302e-2 -2.500021e-1 -1.1762411e0 -1.1762411e0
1.666634e-1 -2.500021e-1 -1.1786148e0 -1.1786148e0
2.499965e-1 -2.500021e-1 -1.179455e0 -1.179455e0
3.333296e-1 -2.500021e-1 -1.1750537e0 -1.1750537e0
4.166628e-1 -2.500021e-1 -1.1619861e0 -1.1619861e0
4.999957e-1 -2.500021e-1 -1.1384799e0 -1.1384799e0
5.833289e-1 -2.500021e-1 -1.1056174e0 -1.1056174e0
6.66662e-1 -2.500021e-1 -1.0679427e0 -1.0679427e0
7.499951e-1 -2.500021e-1 -1.0329611e0 -1.0329611e0
8.333282e-1 -2.500021e-1 -1.008921e0 -1.008921e0
9.166612e-1 -2.500021e-1 -1.0001732e0 -1.0001732e0
9.999944e-1 -2.500021e-1 -1.0e0 -1.0e0

-1.0e0 -1.66669e-1 -1.0e0 -1.0e0
-9.16667e-1 -1.66669e-1 -1.0006506e0 -1.0006506e0
-8.333339e-1 -1.66669e-1 -1.004525e0 -1.004525e0
-7.500008e-1 -1.66669e-1 -1.0069226e0 -1.0069226e0
-6.666676e-1 -1.66669e-1 -9.989278e-1 -9.989278e-1
-5.833345e-1 -1.66669e-1 -9.733307e-1 -9.733307e-1
-5.000015e-1 -1.66669e-1 -9.275618e-1 -9.275618e-1
-4.166684e-1 -1.66669e-1 -8.644012e-1 -8.644012e-1
-3.333353e-1 -1.66669e-1 -7.911755e-1 -7.911755e-1
-2.500021e-1 -1.66669e-1 -7.180429e-1 -7.180429e-1
-1.66669e-1 -1.66669e-1 -6.558893e-1 -6.558893e-1
-8.3336e-2 -1.66669e-1 -6.142531e-1 -6.142531e-1
-2.9e-6 -1.66669e-1 -5.99611e-1 -5.99611e-1
8.33302e-2 -1.66669e-1 -6.142514e-1 -6.142514e-1
1.666634e-1 -1.66669e-1 -6.558852e-1 -6.558852e-1
2.499965e-1 -1.66669e-1 -7.180382e-1 -7.180382e-1
3.333296e-1 -1.66669e-1 -7.911707e-1 -7.911707e-1
4.166628e-1 -1.66669e-1 -8.643967e-1 -8.643967e-1
4.999957e-1 -1.66669e-1 -9.275578e-1 -9.275578e-1
5.833289e-1 -1.66669e-1 -9.733282e-1 -9.733282e-1
6.66662e-1 -1.66669e-1 -9.989267e-1 -9.989267e-1
7.499951e-1 -1.66669e-1 -1.0069226e0 -1.0069226e0
8.333282e-1 -1.66669e-1 -1.0045253e0 -1.0045253e0
9.166612e-1 -1.66669e-1 -1.0006508e0 -1.0006508e0
9.999944e-1 -1.66669e-1 -1.0e0 -1.0e0

-1.0e0 -8.3336e-2 -1.0e0 -1.0e0
-9.16667e-1 -8.3336e-2 -9.999236e-1 -9.999236e-1
-8.333339e-1 -8.3336e-2 -9.956444e-1 -9.956444e-1
-7.500008e-1 -8.3336e-2 -9.765071e-1 -9.765071e-1
-6.666676e-1 -8.3336e-2 -9.320016e-1 -9.320016e-1
-5.833345e-1 -8.3336e-2 -8.565671e-1 -8.565671e-1
-5.000015e-1 -8.3336e-2 -7.514992e-1 -7.514992e-1
-4.166684e-1 -8.3336e-2 -6.247568e-1 -6.247568e-1
-3.333353e-1 -8.3336e-2 -4.893742e-1 -4.893742e-1
-2.500021e-1 -8.3336e-2 -3.610847e-1 -3.610847e-1
-1.66669e-1 -8.3336e-2 -2.55672e-1 -2.55672e-1
-8.3336e-2 -8.3336e-2 -1.864767e-1 -1.864767e-1
-2.9e-6 -8.3336e-2 -1.623738e-1 -1.623738e-1
8.33302e-2 -8.3336e-2 -1.86473e-1 -1.86473e-1
1.666634e-1 -8.3336e-2 -2.55666e-1 -2.55666e-1
2.499965e-1 -8.3336e-2 -3.610764e-1 -3.610764e-1
3.333296e-1 -8.3336e-2 -4.893654e-1 -4.893654e-1
4.166628e-1 -8.3336e-2 -6.247476e-1 -6.247476e-1
4.999957e-1 -8.3336e-2 -7.51491e-1 -7.51491e-1
5.833289e-1 -8.3336e-2 -8.56561e-1 -8.56561e-1
6.66662e-1 -8.3336e-2 -9.319975e-1 -9.319975e-1
7.499951e-1 -8.3336e-2 -9.76505e-1 -9.76505e-1
8.333282e-1 -8.3336e-2 -9.956436e-1 -9.956436e-1
9.166612e-1 -8.3336e-2 -9.999236e-1 -9.999236e-1
9.999944e-1 -8.3336e-2 -1.0e0 -1.0e0

-1.0e0 -2.9e-6 -1.0e0 -1.0e0
-9.16667e-1 -2.9e-6 -9.993492e-1 -9.993492e-1
-8.333339e-1 -2.9e-6 -9.912833e-1 -9.912833e-1
-7.500008e-1 -2.9e-6 -9.633641e-1 -9.633641e-1
-6.666676e-1 -2.9e-6 -9.047412e-1 -9.047412e-1
-5.833345e-1 -2.9e-6 -8.105734e-1 -8.105734e-1
-5.000015e-1 -2.9e-6 -6.835963e-1 -6.835963e-1
-4.166684e-1 -2.9e-6 -5.336253e-1 -5.336253e-1
-3.333353e-1 -2.9e-6 -3.757086e-1 -3.757086e-1
-2.500021e-1 -2.9e-6 -2.275273e-1 -2.275273e-1
-1.66669e-1 -2.9e-6 -1.065692e-1 -1.065692e-1
-8.3336e-2 -2.9e-6 -2.74915e-2 -2.74915e-2
-2.9e-6 -2.9e-6 0.0e0 0.0e0
8.33302e-2 -2.9e-6 -2.74873e-2 -2.74873e-2
1.666634e-1 -2.9e-6 -1.065625e-1 -1.065625e-1
2.499965e-1 -2.9e-6 -2.275179e-1 -2.275179e-1
3.333296e-1 -2.9e-6 -3.756982e-1 -3.756982e-1
4.166628e-1 -2.9e-6 -5.336148e-1 -5.336148e-1
4.999957e-1 -2.9e-6 -6.835866e-1 -6.835866e-1
5.833289e-1 -2.9e-6 -8.105658e-1 -8.105658e-1
6.66662e-1 -2.9e-6 -9.047359e-1 -9.047359e-1
7.499951e-1 -2.9e-6 -9.633612e-1 -9.633612e-1
8.333282e-1 -2.9e-6 -9.912822e-1 -9.912822e-1
9.166612e-1 -2.9e-6 -9.99349e-1 -9.99349e-1
9.999944e-1 -2.9e-6 -1.0e0 -1.0e0

-1.0e0 8.33302e-2 -1.0e0 -1.0e0
-9.16667e-1 8.33302e-2 -9.999236e-1 -9.999236e-1
-8.333339e-1 8.33302e-2 -9.956438e-1 -9.956438e-1
-7.500008e-1 8.33302e-2 -9.765053e-1 -9.765053e-1
-6.666676e-1 8.33302e-2 -9.31998e-1 -9.31998e-1
-5.833345e-1 8.33302e-2 -8.565608e-1 -8.565608e-1
-5.000015e-1 8.33302e-2 -7.514899e-1 -7.514899e-1
-4.166684e-1 8.33302e-2 -6.247444e-1 -6.247444e-1
-3.333353e-1 8.33302e-2 -4.893588e-1 -4.893588e-1
-2.500021e-1 8.33302e-2 -3.610663e-1 -3.610663e-1
-1.66669e-1 8.33302e-2 -2.556522e-1 -2.556522e-1
-8.3336e-2 8.33302e-2 -1.864548e-1 -1.864548e-1
-2.9e-6 8.33302e-2 -1.623517e-1 -1.623517e-1
8.33302e-2 8.33302e-2 -1.864517e-1 -1.864517e-1
1.666634e-1 8.33302e-2 -2.556458e-1 -2.556458e-1
2.499965e-1 8.33302e-2 -3.610585e-1 -3.610585e-1
3.333296e-1 8.33302e-2 -4.893498e-1 -4.893498e-1
4.166628e-1 8.33302e-2 -6.247353e-1 -6.247353e-1
4.999957e-1 8.33302e-2 -7.514818e-1 -7.514818e-1
5.833289e-1 8.33302e-2 -8.565547e-1 -8.565547e-1
6.66662e-1 8.33302e-2 -9.319939e-1 -9.319939e-1
7.499951e-1 8.33302e-2 -9.765033e-1 -9.765033e-1
8.333282e-1 8.33302e-2 -9.956432e-1 -9.956432e-1
9.166612e-1 8.33302e-2 -9.999234e-1 -9.999234e-1
9.999944e-1 8.33302e-2 -1.0e0 -1.0e0

-1.0e0 1.666634e-1 -1.0e0 -1.0e0
-9.16667e-1 1.666634e-1 -1.0006506e0 -1.0006506e0
-8.333339e-1 1.666634e-1 -1.0045244e0 -1.0045244e0
-7.500008e-1 1.666634e-1 -1.0069205e0 -1.0069205e0
-6.666676e-1 1.666634e-1 -9.989226e-1 -9.989226e-1
-5.833345e-1 1.666634e-1 -9.733214e-1 -9.733214e-1
-5.000015e-1 1.666634e-1 -9.275476e-1 -9.275476e-1
-4.166684e-1 1.666634e-1 -8.643819e-1 -8.643819e-1
-3.333353e-1 1.666634e-1 -7.911508e-1 -7.911508e-1
-2.500021e-1 1.666634e-1 -7.180133e-1 -7.180133e-1
-1.66669e-1 1.666634e-1 -6.558556e-1 -6.558556e-1
-8.3336e-2 1.666634e-1 -6.142175e-1 -6.142175e-1
-2.9e-6 1.666634e-1 -5.995747e-1 -5.995747e-1
8.33302e-2 1.666634e-1 -6.142155e-1 -6.142155e-1
1.666634e-1 1.666634e-1 -6.55852e-1 -6.55852e-1
2.499965e-1 1.666634e-1 -7.180084e-1 -7.180084e-1
3.333296e-1 1.666634e-1 -7.91146e-1 -7.91146e-1
4.166628e-1 1.666634e-1 -8.64377e-1 -8.64377e-1
4.999957e-1 1.666634e-1 -9.27544e-1 -9.27544e-1
5.833289e-1 1.666634e-1 -9.733191e-1 -9.733191e-1
6.66662e-1 1.666634e-1 -9.989215e-1 -9.989215e-1
7.499951e-1 1.666634e-1 -1.0069203e0 -1.0069203e0
8.333282e-1 1.666634e-1 -1.0045247e0 -1.0045247e0
9.166612e-1 1.666634e-1 -1.0006508e0 -1.0006508e0
9.999944e-1 1.666634e-1 -1.0e0 -1.0e0

-1.0e0 2.499965e-1 -1.0e0 -1.0e0
-9.16667e-1 2.499965e-1 -1.0001732e0 -1.0001732e0
-8.333339e-1 2.499965e-1 -1.00892e0 -1.00892e0
-7.500008e-1 2.499965e-1 -1.032958e0 -1.032958e0
-6.666676e-1 2.499965e-1 -1.0679364e0 -1.0679364e0
-5.833345e-1 2.499965e-1 -1.1056071e0 -1.1056071e0
-5.000015e-1 2.499965e-1 -1.1384647e0 -1.1384647e0
-4.166684e-1 2.499965e-1 -1.1619655e0 -1.1619655e0
-3.333353e-1 2.499965e-1 -1.1750278e0 -1.1750278e0
-2.500021e-1 2.499965e-1 -1.1794238e0 -1.1794238e0
-1.66669e-1 2.499965e-1 -1.1785796e0 -1.1785796e0
-8.3336e-2 2.499965e-1 -1.1762029e0 -1.1762029e0
-2.9e-6 2.499965e-1 -1.1750699e0 -1.1750699e0
8.33302e-2 2.499965e-1 -1.1762029e0 -1.1762029e0
1.666634e-1 2.499965e-1 -1.1785793e0 -1.1785793e0
2.499965e-1 2.499965e-1 -1.179424e0 -1.179424e0
3.333296e-1 2.499965e-1 -1.1750282e0 -1.1750282e0
4.166628e-1 2.499965e-1 -1.1619667e0 -1.1619667e0
4.999957e-1 2.499965e-1 -1.1384666e0 -1.1384666e0
5.833289e-1 2.499965e-1 -1.1056094e0 -1.1056094e0
6.66662e-1 2.499965e-1 -1.0679388e0 -1.0679388e0
7.499951e-1 2.499965e-1 -1.03296e0 -1.03296e0
8.333282e-1 2.499965e-1 -1.008921e0 -1.008921e0
9.166612e-1 2.499965e-1 -1.0001733e0 -1.0001733e0
9.999944e-1 2.499965e-1 -1.0e0 -1.0e0

-1.0e0 3.333296e-1 -1.0e0 -1.0e0
-9.16667e-1 3.333296e-1 -9.995496e-1 -9.995496e-1
-8.333339e-1 3.333296e-1 -1.0037053e0 -1.0037053e0
-7.500008e-1 3.333296e-1 -1.0343541e0 -1.0343541e0
-6.666676e-1 3.333296e-1 -1.097545e0 -1.097545e0
-5.833345e-1 3.333296e-1 -1.1871623e0 -1.1871623e0
-5.000015e-1 3.333296e-1 -1.2919548e0 -1.2919548e0
-4.166684e-1 3.333296e-1 -1.3998679e0 -1.3998679e0
-3.333353e-1 3.333296e-1 -1.5003679e0 -1.5003679e0
-2.500021e-1 3.333296e-1 -1.585385e0 -1.585385e0
-1.66669e-1 3.333296e-1 -1.6493773e0 -1.6493773e0
-8.3336e-2 3.333296e-1 -1.6889432e0 -1.6889432e0
-2.9e-6 3.333296e-1 -1.7023126e0 -1.7023126e0
8.33302e-2 3.333296e-1 -1.6889452e0 -1.6889452e0
1.666634e-1 3.333296e-1 -1.6493806e0 -1.6493806e0
2.499965e-1 3.333296e-1 -1.5853899e0 -1.5853899e0
3.333296e-1 3.333296e-1 -1.5003741e0 -1.5003741e0
4.166628e-1 3.333296e-1 -1.3998752e0 -1.3998752e0
4.999957e-1 3.333296e-1 -1.2919624e0 -1.2919624e0
5.833289e-1 3.333296e-1 -1.187169e0 -1.187169e0
6.66662e-1 3.333296e-1 -1.0975504e0 -1.0975504e0
7.499951e-1 3.333296e-1 -1.0343573e0 -1.0343573e0
8.333282e-1 3.333296e-1 -1.0037062e0 -1.0037062e0
9.166612e-1 3.333296e-1 -9.995494e-1 -9.995494e-1
9.999944e-1 3.333296e-1 -1.0e0 -1.0e0

-1.0e0 4.166628e-1 -1.0e0 -1.0e0
-9.16667e-1 4.166628e-1 -1.0e0 -1.0e0
-8.333339e-1 4.166628e-1 -9.950797e-1 -9.950797e-1
-7.500008e-1 4.166628e-1 -1.008585e0 -1.008585e0
-6.666676e-1 4.166628e-1 -1.0666602e0 -1.0666602e0
-5.833345e-1 4.166628e-1 -1.1720789e0 -1.1720789e0
-5.000015e-1 4.166628e-1 -1.3141998e0 -1.3141998e0
-4.166684e-1 4.166628e-1 -1.4760117e0 -1.4760117e0
-3.333353e-1 4.166628e-1 -1.6388081e0 -1.6388081e0
-2.500021e-1 4.166628e-1 -1.7851204e0 -1.7851204e0
-1.66669e-1 4.166628e-1 -1.9004082e0 -1.9004082e0
-8.3336e-2 4.166628e-1 -1.9739368e0 -1.9739368e0
-2.9e-6 4.166628e-1 -1.9991774e0 -1.9991774e0
8.33302e-2 4.166628e-1 -1.9739409e0 -1.9739409e0
1.666634e-1 4.166628e-1 -1.900414e0 -1.900414e0
2.499965e-1 4.166628e-1 -1.7851295e0 -1.7851295e0
3.333296e-1 4.166628e-1 -1.6388187e0 -1.6388187e0
4.166628e-1 4.166628e-1 -1.4760228e0 -1.4760228e0
4.999957e-1 4.166628e-1 -1.3142107e0 -1.3142107e0
5.833289e-1 4.166628e-1 -1.1720871e0 -1.1720871e0
6.66662e-1 4.166628e-1 -1.0666658e0 -1.0666658e0
7.499951e-1 4.166628e-1 -1.0085873e0 -1.0085873e0
8.333282e-1 4.166628e-1 -9.950795e-1 -9.950795e-1
9.166612e-1 4.166628e-1 -1.0e0 -1.0e0
9.999944e-1 4.166628e-1 -1.0e0 -1.0e0

-1.0e0 4.999957e-1 -1.0e0 -1.0e0
-9.16667e-1 4.999957e-1 -1.0e0 -1.0e0
-8.333339e-1 4.999957e-1 -9.96218e-1 -9.96218e-1
-7.500008e-1 4.999957e-1 -9.789897e-1 -9.789897e-1
-6.666676e-1 4.999957e-1 -9.9388e-1 -9.9388e-1
-5.833345e-1 4.999957e-1 -1.063921e0 -1.063921e0
-5.000015e-1 4.999957e-1 -1.1875072e0 -1.1875072e0
-4.166684e-1 4.999957e-1 -1.3487503e0 -1.3487503e0
-3.333353e-1 4.999957e-1 -1.5250348e0 -1.5250348e0
-2.500021e-1 4.999957e-1 -1.6923761e0 -1.6923761e0
-1.66669e-1 4.999957e-1 -1.8291034e0 -1.8291034e0
-8.3336e-2 4.999957e-1 -1.9182857e0 -1.9182857e0
-2.9e-6 4.999957e-1 -1.9492305e0 -1.9492305e0
8.33302e-2 4.999957e-1 -1.9182903e0 -1.9182903e0
1.666634e-1 4.999957e-1 -1.8291115e0 -1.8291115e0
2.499965e-1 4.999957e-1 -1.692387e0 -1.692387e0
3.333296e-1 4.999957e-1 -1.5250461e0 -1.5250461e0
4.166628e-1 4.999957e-1 -1.348762e0 -1.348762e0
4.999957e-1 4.999957e-1 -1.187517e0 -1.187517e0
5.833289e-1 4.999957e-1 -1.0639279e0 -1.0639279e0
6.66662e-1 4.999957e-1 -9.938829e-1 -9.938829e-1
7.499951e-1 4.999957e-1 -9.789893e-1 -9.789893e-1
8.333282e-1 4.999957e-1 -9.962169e-1 -9.962169e-1
9.166612e-1 4.999957e-1 -1.0e0 -1.0e0
9.999944e-1 4.999957e-1 -1.0e0 -1.0e0

-1.0e0 5.833289e-1 -1.0e0 -1.0e0
-9.16667e-1 5.833289e-1 -1.0e0 -1.0e0
-8.333339e-1 5.833289e-1 -1.0e0 -1.0e0
-7.500008e-1 5.833289e-1 -9.79897e-1 -9.79897e-1
-6.666676e-1 5.833289e-1 -9.369643e-1 -9.369643e-1
-5.833345e-1 5.833289e-1 -9.278622e-1 -9.278622e-1
-5.000015e-1 5.833289e-1 -9.734161e-1 -9.734161e-1
-4.166684e-1 5.833289e-1 -1.0692555e0 -1.0692555e0
-3.333353e-1 5.833289e-1 -1.1967627e0 -1.1967627e0
-2.500021e-1 5.833289e-1 -1.3313069e0 -1.3313069e0
-1.66669e-1 5.833289e-1 -1.4482764e0 -1.4482764e0
-8.3336e-2 5.833289e-1 -1.5273328e0 -1.5273328e0
-2.9e-6 5.833289e-1 -1.5552159e0 -1.5552159e0
8.33302e-2 5.833289e-1 -1.5273366e0 -1.5273366e0
1.666634e-1 5.833289e-1 -1.4482831e0 -1.4482831e0
2.499965e-1 5.833289e-1 -1.3313167e0 -1.3313167e0
3.333296e-1 5.833289e-1 -1.1967723e0 -1.1967723e0
4.166628e-1 5.833289e-1 -1.0692635e0 -1.0692635e0
4.999957e-1 5.833289e-1 -9.734213e-1 -9.734213e-1
5.833289e-1 5.833289e-1 -9.278633e-1 -9.278633e-1
6.66662e-1 5.833289e-1 -9.369621e-1 -9.369621e-1
7.499951e-1 5.833289e-1 -9.798941e-1 -9.798941e-1
8.333282e-1 5.833289e-1 -1.0e0 -1.0e0
9.166612e-1 5.833289e-1 -1.0e0 -1.0e0
9.999944e-1 5.833289e-1 -1.0e0 -1.0e0

-1.0e0 6.66662e-1 -1.0e0 -1.0e0
-9.16667e-1 6.66662e-1 -1.0e0 -1.0e0
-8.333339e-1 6.66662e-1 -1.0e0 -1.0e0
-7.500008e-1 6.66662e-1 -1.0e0 -1.0e0
-6.666676e-1 6.66662e-1 -9.535112e-1 -9.535112e-1
-5.833345e-1 6.66662e-1 -8.668297e-1 -8.668297e-1
-5.000015e-1 6.66662e-1 -8.022559e-1 -8.022559e-1
-4.166684e-1 6.66662e-1 -7.824214e-1 -7.824214e-1
-3.333353e-1 6.66662e-1 -8.049268e-1 -8.049268e-1
-2.500021e-1 6.66662e-1 -8.538881e-1 -8.538881e-1
-1.66669e-1 6.66662e-1 -9.086842e-1 -9.086842e-1
-8.3336e-2 6.66662e-1 -9.503201e-1 -9.503201e-1
-2.9e-6 6.66662e-1 -9.6574e-1 -9.6574e-1
8.33302e-2 6.66662e-1 -9.503224e-1 -9.503224e-1
1.666634e-1 6.66662e-1 -9.086868e-1 -9.086868e-1
2.499965e-1 6.66662e-1 -8.538914e-1 -8.538914e-1
3.333296e-1 6.66662e-1 -8.049294e-1 -8.049294e-1
4.166628e-1 6.66662e-1 -7.824219e-1 -7.824219e-1
4.999957e-1 6.66662e-1 -8.022531e-1 -8.022531e-1
5.833289e-1 6.66662e-1 -8.66824e-1 -8.66824e-1
6.66662e-1 6.66662e-1 -9.535056e-1 -9.535056e-1
7.499951e-1 6.66662e-1 -1.0e0 -1.0e0
8.333282e-1 6.66662e-1 -1.0e0 -1.0e0
9.166612e-1 6.66662e-1 -1.0e0 -1.0e0
9.999944e-1 6.66662e-1 -1.0e0 -1.0e0

-1.0e0 7.499951e-1 -1.0e0 -1.0e0
-9.16667e-1 7.499951e-1 -1.0e0 -1.0e0
-8.333339e-1 7.499951e-1 -1.0e0 -1.0e0
-7.500008e-1 7.499951e-1 -1.0e0 -1.0e0
-6.666676e-1 7.499951e-1 -1.0e0 -1.0e0
-5.833345e-1 7.499951e-1 -9.384665e-1 -9.384665e-1
-5.000015e-1 7.499951e-1 -8.059503e-1 -8.059503e-1
-4.166684e-1 7.499951e-1 -6.730788e-1 -6.730788e-1
-3.333353e-1 7.499951e-1 -5.708621e-1 -5.708621e-1
-2.500021e-1 7.499951e-1 -5.056279e-1 -5.056279e-1
-1.66669e-1 7.499951e-1 -4.708429e-1 -4.708429e-1
-8.3336e-2 7.499951e-1 -4.558653e-1 -4.558653e-1
-2.9e-6 7.499951e-1 -4.519717e-1 -4.519717e-1
8.33302e-2 7.499951e-1 -4.558653e-1 -4.558653e-1
1.666634e-1 7.499951e-1 -4.70841e-1 -4.70841e-1
2.499965e-1 7.499951e-1 -5.056247e-1 -5.056247e-1
3.333296e-1 7.499951e-1 -5.708562e-1 -5.708562e-1
4.166628e-1 7.499951e-1 -6.730705e-1 -6.730705e-1
4.999957e-1 7.499951e-1 -8.059404e-1 -8.059404e-1
5.833289e-1 7.499951e-1 -9.384589e-1 -9.384589e-1
6.66662e-1 7.499951e-1 -1.0e0 -1.0e0
7.499951e-1 7.499951e-1 -1.0e0 -1.0e0
8.333282e-1 7.499951e-1 -1.0e0 -1.0e0
9.166612e-1 7.499951e-1 -1.0e0 -1.0e0
9.999944e-1 7.499951e-1 -1.0e0 -1.0e0

-1.0e0 8.333282e-1 -1.0e0 -1.0e0
-9.16667e-1 8.333282e-1 -1.0e0 -1.0e0
-8.333339e-1 8.333282e-1 -1.0e0 -1.0e0
-7.500008e-1 8.333282e-1 -1.0e0 -1.0e0
-6.666676e-1 8.333282e-1 -1.0e0 -1.0e0
-5.833345e-1 8.333282e-1 -1.0e0 -1.0e0
-5.000015e-1 8.333282e-1 -9.666426e-1 -9.666426e-1
-4.166684e-1 8.333282e-1 -8.30092e-1 -8.30092e-1
-3.333353e-1 8.333282e-1 -6.630653e-1 -6.630653e-1
-2.500021e-1 8.333282e-1 -5.121779e-1 -5.121779e-1
-1.66669e-1 8.333282e-1 -3.986653e-1 -3.986653e-1
-8.3336e-2 8.333282e-1 -3.298148e-1 -3.298148e-1
-2.9e-6 8.333282e-1 -3.068951e-1 -3.068951e-1
8.33302e-2 8.333282e-1 -3.298111e-1 -3.298111e-1
1.666634e-1 8.333282e-1 -3.986588e-1 -3.986588e-1
2.499965e-1 8.333282e-1 -5.121683e-1 -5.121683e-1
3.333296e-1 8.333282e-1 -6.630547e-1 -6.630547e-1
4.166628e-1 8.333282e-1 -8.30081e-1 -8.30081e-1
4.999957e-1 8.333282e-1 -9.666357e-1 -9.666357e-1
5.833289e-1 8.333282e-1 -1.0e0 -1.0e0
6.66662e-1 8.333282e-1 -1.0e0 -1.0e0
7.499951e-1 8.333282e-1 -1.0e0 -1.0e0
8.333282e-1 8.333282e-1 -1.0e0 -1.0e0
9.166612e-1 8.333282e-1 -1.0e0 -1.0e0
9.999944e-1 8.333282e-1 -1.0e0 -1.0e0

-1.0e0 9.166612e-1 -1.0e0 -1.0e0
-9.16667e-1 9.166612e-1 -1.0e0 -1.0e0
-8.333339e-1 9.166612e-1 -1.0e0 -1.0e0
-7.500008e-1 9.166612e-1 -1.0e0 -1.0e0
-6.666676e-1 9.166612e-1 -1.0e0 -1.0e0
-5.833345e-1 9.166612e-1 -1.0e0 -1.0e0
-5.000015e-1 9.166612e-1 -1.0e0 -1.0e0
-4.166684e-1 9.166612e-1 -1.0e0 -1.0e0
-3.333353e-1 9.166612e-1 -9.618695e-1 -9.618695e-1
-2.500021e-1 9.166612e-1 -8.551604e-1 -8.551604e-1
-1.66669e-1 9.166612e-1 -7.432619e-1 -7.432619e-1
-8.3336e-2 9.166612e-1 -6.63826e-1 -6.63826e-1
-2.9e-6 9.166612e-1 -6.354927e-1 -6.354927e-1
8.33302e-2 9.166612e-1 -6.638216e-1 -6.638216e-1
1.666634e-1 9.166612e-1 -7.43255e-1 -7.43255e-1
2.499965e-1 9.166612e-1 -8.551521e-1 -8.551521e-1
3.333296e-1 9.166612e-1 -9.618639e-1 -9.618639e-1
4.166628e-1 9.166612e-1 -1.0e0 -1.0e0
4.999957e-1 9.166612e-1 -1.0e0 -1.0e0
5.833289e-1 9.166612e-1 -1.0e0 -1.0e0
6.66662e-1 9.166612e-1 -1.0e0 -1.0e0
7.499951e-1 9.166612e-1 -1.0e0 -1.0e0
8.333282e-1 9.166612e-1 -1.0e0 -1.0e0
9.166612e-1 9.166612e-1 -1.0e0 -1.0e0
9.999944e-1 9.166612e-1 -1.0e0 -1.0e0

-1.0e0 9.999944e-1 -1.0e0 -1.0e0
-9.16667e-1 9.999944e-1 -1.0e0 -1.0e0
-8.333339e-1 9.999944e-1 -1.0e0 -1.0e0
-7.500008e-1 9.999944e-1 -1.0e0 -1.0e0
-6.666676e-1 9.999944e-1 -1.0e0 -1.0e0
-5.833345e-1 9.999944e-1 -1.0e0 -1.0e0
-5.000015e-1 9.999944e-1 -1.0e0 -1.0e0
-4.166684e-1 9.999944e-1 -1.0e0 -1.0e0
-3.333353e-1 9.999944e-1 -1.0e0 -1.0e0
-2.500021e-1 9.999944e-1 -1.0e0 -1.0e0
-1.66669e-1 9.999944e-1 -1.0e0 -1.0e0
-8.3336e-2 9.999944e-1 -1.0e0 -1.0e0
-2.9e-6 9.999944e-1 -1.0e0 -1.0e0
8.33302e-2 9.999944e-1 -1.0e0 -1.0e0
1.666634e-1 9.999944e-1 -1.0e0 -1.0e0
2.499965e-1 9.999944e-1 -1.0e0 -1.0e0
3.333296e-1 9.999944e-1 -1.0e0 -1.0e0
4.166628e-1 9.999944e-1 -1.0e0 -1.0e0
4.999957e-1 9.999944e-1 -1.0e0 -1.0e0
5.833289e-1 9.999944e-1 -1.0e0 -1.0e0
6.66662e-1 9.999944e-1 -1.0e0 -1.0e0
7.499951e-1 9.999944e-1 -1.0e0 -1.0e0
8.333282e-1 9.999944e-1 -1.0e0 -1.0e0
9.166612e-1 9.999944e-1 -1.0e0 -1.0e0
9.999944e-1 9.999944e-1 -1.0e0 -1.0e0


==> output-figure7_contourtmp0.dat <==
-1.25e0 -1.25e0 0.0e0 0.0e0
-1.145834e0 -1.25e0 0.0e0 0.0e0
-1.0416681e0 -1.25e0 0.0e0 0.0e0
-9.375021e-1 -1.25e0 -1.9529999e-3 -1.9529999e-3
-8.333362e-1 -1.25e0 -1.3888412e-2 -1.3888412e-2
-7.291702e-1 -1.25e0 -3.6240494e-2 -3.6240494e-2
-6.250043e-1 -1.25e0 -5.4686905e-2 -5.4686905e-2
-5.208383e-1 -1.25e0 -6.2282898e-2 -6.2282898e-2
-4.166724e-1 -1.25e0 -5.9028198e-2 -5.9028198e-2
-3.125064e-1 -1.25e0 -4.4923004e-2 -4.4923004e-2
-2.083405e-1 -1.25e0 -2.1702866e-2 -2.1702866e-2
-1.041745e-1 -1.25e0 -5.4261627e-3 -5.4261627e-3
-8.5e-6 -1.25e0 -3.6125e-11 -3.6125e-11
1.041574e-1 -1.25e0 -5.424385e-3 -5.424385e-3
2.083234e-1 -1.25e0 -2.169931e-2 -2.169931e-2
3.124893e-1 -1.25e0 -4.4919693e-2 -4.4919693e-2
4.166553e-1 -1.25e0 -5.9026794e-2 -5.9026794e-2
5.208212e-1 -1.25e0 -6.2283203e-2 -6.2283203e-2
6.249872e-1 -1.25e0 -5.4688995e-2 -5.4688995e-2
7.291531e-1 -1.25e0 -3.62444e-2 -3.62444e-2
8.333191e-1 -1.25e0 -1.389125e-2 -1.389125e-2
9.37485e-1 -1.25e0 -1.9540695e-3 -1.9540695e-3
1.041651e0 -1.25e0 0.0e0 0.0e0
1.145817e0 -1.25e0 0.0e0 0.0e0
1.2499829e0 -1.25e0 0.0e0 0.0e0

-1.25e0 -1.145834e0 0.0e0 0.0e0
-1.145834e0 -1.145834e0 0.0e0 0.0e0
-1.0416681e0 -1.145834e0 0.0e0 0.0e0
-9.375021e-1 -1.145834e0 -1.9529999e-3 -1.9529999e-3
-8.333362e-1 -1.145834e0 -1.3888412e-2 -1.3888412e-2
-7.291702e-1 -1.145834e0 -3.6240494e-2 -3.6240494e-2
-6.250043e-1 -1.145834e0 -5.4686905e-2 -5.4686905e-2
-5.208383e-1 -1.145834e0 -6.2282898e-2 -6.2282898e-2
-4.166724e-1 -1.145834e0 -5.9028198e-2 -5.9028198e-2
-3.125064e-1 -1.145834e0 -4.4923004e-2 -4.4923004e-2
-2.083405e-1 -1.145834e0 -2.1702866e-2 -2.1702866e-2
-1.041745e-1 -1.145834e0 -5.4261627e-3 -5.4261627e-3
-8.5e-6 -1.145834e0 -3.6125e-11 -3.6125e-11
1.041574e-1 -1.145834e0 -5.424385e-3 -5.424385e-3
2.083234e-1 -1.145834e0 -2.169931e-2 -2.169931e-2
3.124893e-1 -1.145834e0 -4.4919693e-2 -4.4919693e-2
4.166553e-1 -1.145834e0 -5.9026794e-2 -5.9026794e-2
5.208212e-1 -1.145834e0 -6.2283203e-2 -6.2283203e-2
6.249872e-1 -1.145834e0 -5.4688995e-2 -5.4688995e-2
7.291531e-1 -1.145834e0 -3.62444e-2 -3.62444e-2
8.333191e-1 -1.145834e0 -1.389125e-2 -1.389125e-2
9.37485e-1 -1.145834e0 -1.9540695e-3 -1.9540695e-3
1.041651e0 -1.145834e0 0.0e0 0.0e0
1.145817e0 -1.145834e0 0.0e0 0.0e0
1.2499829e0 -1.145834e0 0.0e0 0.0e0

-1.25e0 -1.0416681e0 0.0e0 0.0e0
-1.145834e0 -1.0416681e0 0.0e0 0.0e0
-1.0416681e0 -1.0416681e0 0.0e0 0.0e0
-9.375021e-1 -1.0416681e0 -1.9529999e-3 -1.9529999e-3
-8.333362e-1 -1.0416681e0 -1.3888412e-2 -1.3888412e-2
-7.291702e-1 -1.0416681e0 -3.6240494e-2 -3.6240494e-2
-6.250043e-1 -1.0416681e0 -5.4686905e-2 -5.4686905e-2
-5.208383e-1 -1.0416681e0 -6.2282898e-2 -6.2282898e-2
-4.166724e-1 -1.0416681e0 -5.9028198e-2 -5.9028198e-2
-3.125064e-1 -1.0416681e0 -4.4923004e-2 -4.4923004e-2
-2.083405e-1 -1.0416681e0 -2.1702866e-2 -2.1702866e-2
-1.041745e-1 -1.0416681e0 -5.4261627e-3 -5.4261627e-3
-8.5e-6 -1.0416681e0 -3.6125e-11 -3.6125e-11
1.041574e-1 -1.0416681e0 -5.424385e-3 -5.424385e-3
2.083234e-1 -1.0416681e0 -2.169931e-2 -2.169931e-2
3.124893e-1 -1.0416681e0 -4.4919693e-2 -4.4919693e-2
4.166553e-1 -1.0416681e0 -5.9026794e-2 -5.9026794e-2
5.208212e-1 -1.0416681e0 -6.2283203e-2 -6.2283203e-2
6.249872e-1 -1.0416681e0 -5.4688995e-2 -5.4688995e-2
7.291531e-1 -1.0416681e0 -3.62444e-2 -3.62444e-2
8.333191e-1 -1.0416681e0 -1.389125e-2 -1.389125e-2
9.37485e-1 -1.0416681e0 -1.9540695e-3 -1.9540695e-3
1.041651e0 -1.0416681e0 0.0e0 0.0e0
1.145817e0 -1.0416681e0 0.0e0 0.0e0
1.2499829e0 -1.0416681e0 0.0e0 0.0e0

-1.25e0 -9.375021e-1 -1.9529999e-3 -1.9529999e-3
-1.145834e0 -9.375021e-1 -1.9529999e-3 -1.9529999e-3
-1.0416681e0 -9.375021e-1 -1.9529999e-3 -1.9529999e-3
-9.375021e-1 -9.375021e-1 -3.9059998e-3 -3.9059998e-3
-8.333362e-1 -9.375021e-1 -1.5841412e-2 -1.5841412e-2
-7.291702e-1 -9.375021e-1 -3.8193494e-2 -3.8193494e-2
-6.250043e-1 -9.375021e-1 -5.6639905e-2 -5.6639905e-2
-5.208383e-1 -9.375021e-1 -6.4235898e-2 -6.4235898e-2
-4.166724e-1 -9.375021e-1 -6.0981198e-2 -6.0981198e-2
-3.125064e-1 -9.375021e-1 -4.6876004e-2 -4.6876004e-2
-2.083405e-1 -9.375021e-1 -2.3655865e-2 -2.3655865e-2
-1.041745e-1 -9.375021e-1 -7.3791626e-3 -7.3791626e-3
-8.5e-6 -9.375021e-1 -1.9529999e-3 -1.9529999e-3
1.041574e-1 -9.375021e-1 -7.377385e-3 -7.377385e-3
2.083234e-1 -9.375021e-1 -2.365231e-2 -2.365231e-2
3.124893e-1 -9.375021e-1 -4.6872693e-2 -4.6872693e-2
4.166553e-1 -9.375021e-1 -6.0979794e-2 -6.0979794e-2
5.208212e-1 -9.375021e-1 -6.4236203e-2 -6.4236203e-2
6.249872e-1 -9.375021e-1 -5.6641995e-2 -5.6641995e-2
7.291531e-1 -9.375021e-1 -3.81974e-2 -3.81974e-2
8.333191e-1 -9.375021e-1 -1.584425e-2 -1.584425e-2
9.37485e-1 -9.375021e-1 -3.9070694e-3 -3.9070694e-3
1.041651e0 -9.375021e-1 -1.9529999e-3 -1.9529999e-3
1.145817e0 -9.375021e-1 -1.9529999e-3 -1.9529999e-3
1.2499829e0 -9.375021e-1 -1.9529999e-3 -1.9529999e-3

-1.25e0 -8.333362e-1 -1.3888412e-2 -1.3888412e-2
-1.145834e0 -8.333362e-1 -1.3888412e-2 -1.3888412e-2
-1.0416681e0 -8.333362e-1 -1.3888412e-2 -1.3888412e-2
-9.375021e-1 -8.333362e-1 -1.5841412e-2 -1.5841412e-2
-8.333362e-1 -8.333362e-1 -2.7776825e-2 -2.7776825e-2
-7.291702e-1 -8.333362e-1 -5.0128906e-2 -5.0128906e-2
-6.250043e-1 -8.333362e-1 -6.8575317e-2 -6.8575317e-2
-5.208383e-1 -8.333362e-1 -7.617131e-2 -7.617131e-2
-4.166724e-1 -8.333362e-1 -7.291661e-2 -7.291661e-2
-3.125064e-1 -8.333362e-1 -5.8811417e-2 -5.8811417e-2
-2.083405e-1 -8.333362e-1 -3.5591278e-2 -3.5591278e-2
-1.041745e-1 -8.333362e-1 -1.9314575e-2 -1.9314575e-2
-8.5e-6 -8.333362e-1 -1.3888412e-2 -1.3888412e-2
1.041574e-1 -8.333362e-1 -1.9312798e-2 -1.9312798e-2
2.083234e-1 -8.333362e-1 -3.5587723e-2 -3.5587723e-2
3.124893e-1 -8.333362e-1 -5.8808105e-2 -5.8808105e-2
4.166553e-1 -8.333362e-1 -7.2915207e-2 -7.2915207e-2
5.208212e-1 -8.333362e-1 -7.6171616e-2 -7.6171616e-2
6.249872e-1 -8.333362e-1 -6.8577408e-2 -6.8577408e-2
7.291531e-1 -8.333362e-1 -5.0132813e-2 -5.0132813e-2
8.333191e-1 -8.333362e-1 -2.7779663e-2 -2.7779663e-2
9.37485e-1 -8.333362e-1 -1.5842482e-2 -1.5842482e-2
1.041651e0 -8.333362e-1 -1.3888412e-2 -1.3888412e-2
1.145817e0 -8.333362e-1 -1.3888412e-2 -1.3888412e-2
1.2499829e0 -8.333362e-1 -1.3888412e-2 -1.3888412e-2

-1.25e0 -7.291702e-1 -3.6240494e-2 -3.6240494e-2
-1.145834e0 -7.291702e-1 -3.6240494e-2 -3.6240494e-2
-1.0416681e0 -7.291702e-1 -3.6240494e-2 -3.6240494e-2
-9.375021e-1 -7.291702e-1 -3.8193494e-2 -3.8193494e-2
-8.333362e-1 -7.291702e-1 -5.0128906e-2 -5.0128906e-2
-7.291702e-1 -7.291702e-1 -7.2480988e-2 -7.2480988e-2
-6.250043e-1 -7.291702e-1 -9.0927399e-2 -9.0927399e-2
-5.208383e-1 -7.291702e-1 -9.8523392e-2 -9.8523392e-2
-4.166724e-1 -7.291702e-1 -9.5268692e-2 -9.5268692e-2
-3.125064e-1 -7.291702e-1 -8.1163498e-2 -8.1163498e-2
-2.083405e-1 -7.291702e-1 -5.794336e-2 -5.794336e-2
-1.041745e-1 -7.291702e-1 -4.1666656e-2 -4.1666656e-2
-8.5e-6 -7.291702e-1 -3.6240494e-2 -3.6240494e-2
1.041574e-1 -7.291702e-1 -4.1664879e-2 -4.1664879e-2
2.083234e-1 -7.291702e-1 -5.7939804e-2 -5.7939804e-2
3.124893e-1 -7.291702e-1 -8.1160187e-2 -8.1160187e-2
4.166553e-1 -7.291702e-1 -9.5267288e-2 -9.5267288e-2
5.208212e-1 -7.291702e-1 -9.8523697e-2 -9.8523697e-2
6.249872e-1 -7.291702e-1 -9.0929489e-2 -9.0929489e-2
7.291531e-1 -7.291702e-1 -7.2484894e-2 -7.2484894e-2
8.333191e-1 -7.291702e-1 -5.0131744e-2 -5.0131744e-2
9.37485e-1 -7.291702e-1 -3.8194563e-2 -3.8194563e-2
1.041651e0 -7.291702e-1 -3.6240494e-2 -3.6240494e-2
1.145817e0 -7.291702e-1 -3.6240494e-2 -3.6240494e-2
1.2499829e0 -7.291702e-1 -3.6240494e-2 -3.6240494e-2

-1.25e0 -6.250043e-1 -5.4686905e-2 -5.4686905e-2
-1.145834e0 -6.250043e-1 -5.4686905e-2 -5.4686905e-2
-1.0416681e0 -6.250043e-1 -5.4686905e-2 -5.4686905e-2
-9.375021e-1 -6.250043e-1 -5.6639905e-2 -5.6639905e-2
-8.333362e-1 -6.250043e-1 -6.8575317e-2 -6.8575317e-2
-7.291702e-1 -6.250043e-1 -9.0927399e-2 -9.0927399e-2
-6.250043e-1 -6.250043e-1 -1.0937381e-1 -1.0937381e-1
-5.208383e-1 -6.250043e-1 -1.16969803e-1 -1.16969803e-1
-4.166724e-1 -6.250043e-1 -1.13715103e-1 -1.13715103e-1
-3.125064e-1 -6.250043e-1 -9.9609909e-2 -9.9609909e-2
-2.083405e-1 -6.250043e-1 -7.638977e-2 -7.638977e-2
-1.041745e-1 -6.250043e-1 -6.0113068e-2 -6.0113068e-2
-8.5e-6 -6.250043e-1 -5.4686905e-2 -5.4686905e-2
1.041574e-1 -6.250043e-1 -6.011129e-2 -6.011129e-2
2.083234e-1 -6.250043e-1 -7.6386215e-2 -7.6386215e-2
3.124893e-1 -6.250043e-1 -9.9606598e-2 -9.9606598e-2
4.166553e-1 -6.250043e-1 -1.137137e-1 -1.137137e-1
5.208212e-1 -6.250043e-1 -1.16970108e-1 -1.16970108e-1
6.249872e-1 -6.250043e-1 -1.093759e-1 -1.093759e-1
7.291531e-1 -6.250043e-1 -9.0931305e-2 -9.0931305e-2
8.333191e-1 -6.250043e-1 -6.8578156e-2 -6.8578156e-2
9.37485e-1 -6.250043e-1 -5.6640974e-2 -5.6640974e-2
1.041651e0 -6.250043e-1 -5.4686905e-2 -5.4686905e-2
1.145817e0 -6.250043e-1 -5.4686905e-2 -5.4686905e-2
1.2499829e0 -6.250043e-1 -5.4686905e-2 -5.4686905e-2

-1.25e0 -5.208383e-1 -6.2282898e-2 -6.2282898e-2
-1.145834e0 -5.208383e-1 -6.2282898e-2 -6.2282898e-2
-1.0416681e0 -5.208383e-1 -6.2282898e-2 -6.2282898e-2
-9.375021e-1 -5.208383e-1 -6.4235898e-2 -6.4235898e-2
-8.333362e-1 -5.208383e-1 -7.617131e-2 -7.617131e-2
-7.291702e-1 -5.208383e-1 -9.8523392e-2 -9.8523392e-2
-6.250043e-1 -5.208383e-1 -1.16969803e-1 -1.16969803e-1
-5.208383e-1 -5.208383e-1 -1.24565796e-1 -1.24565796e-1
-4.166724e-1 -5.208383e-1 -1.21311096e-1 -1.21311096e-1
-3.125064e-1 -5.208383e-1 -1.07205902e-1 -1.07205902e-1
-2.083405e-1 -5.208383e-1 -8.3985764e-2 -8.3985764e-2
-1.041745e-1 -5.208383e-1 -6.770906e-2 -6.770906e-2
-8.5e-6 -5.208383e-1 -6.2282898e-2 -6.2282898e-2
1.041574e-1 -5.208383e-1 -6.7707283e-2 -6.7707283e-2
2.083234e-1 -5.208383e-1 -8.3982208e-2 -8.3982208e-2
3.124893e-1 -5.208383e-1 -1.07202591e-1 -1.07202591e-1
4.166553e-1 -5.208383e-1 -1.21309692e-1 -1.21309692e-1
5.208212e-1 -5.208383e-1 -1.24566101e-1 -1.24566101e-1
6.249872e-1 -5.208383e-1 -1.16971893e-1 -1.16971893e-1
7.291531e-1 -5.208383e-1 -9.8527298e-2 -9.8527298e-2
8.333191e-1 -5.208383e-1 -7.6174149e-2 -7.6174149e-2
9.37485e-1 -5.208383e-1 -6.4236967e-2 -6.4236967e-2
1.041651e0 -5.208383e-1 -6.2282898e-2 -6.2282898e-2
1.145817e0 -5.208383e-1 -6.2282898e-2 -6.2282898e-2
1.2499829e0 -5.208383e-1 -6.2282898e-2 -6.2282898e-2

-1.25e0 -4.166724e-1 -5.9028198e-2 -5.9028198e-2
-1.145834e0 -4.166724e-1 -5.9028198e-2 -5.9028198e-2
-1.0416681e0 -4.166724e-1 -5.9028198e-2 -5.9028198e-2
-9.375021e-1 -4.166724e-1 -6.0981198e-2 -6.0981198e-2
-8.333362e-1 -4.166724e-1 -7.291661e-2 -7.291661e-2
-7.291702e-1 -4.166724e-1 -9.5268692e-2 -9.5268692e-2
-6.250043e-1 -4.166724e-1 -1.13715103e-1 -1.13715103e-1
-5.208383e-1 -4.166724e-1 -1.21311096e-1 -1.21311096e-1
-4.166724e-1 -4.166724e-1 -1.18056396e-1 -1.18056396e-1
-3.125064e-1 -4.166724e-1 -1.03951202e-1 -1.03951202e-1
-2.083405e-1 -4.166724e-1 -8.0731064e-2 -8.0731064e-2
-1.041745e-1 -4.166724e-1 -6.4454361e-2 -6.4454361e-2
-8.5e-6 -4.166724e-1 -5.9028198e-2 -5.9028198e-2
1.041574e-1 -4.166724e-1 -6.4452583e-2 -6.4452583e-2
2.083234e-1 -4.166724e-1 -8.0727509e-2 -8.0727509e-2
3.124893e-1 -4.166724e-1 -1.03947891e-1 -1.03947891e-1
4.166553e-1 -4.166724e-1 -1.18054993e-1 -1.18054993e-1
5.208212e-1 -4.166724e-1 -1.21311401e-1 -1.21311401e-1
6.249872e-1 -4.166724e-1 -1.13717194e-1 -1.13717194e-1
7.291531e-1 -4.166724e-1 -9.5272598e-2 -9.5272598e-2
8.333191e-1 -4.166724e-1 -7.2919449e-2 -7.2919449e-2
9.37485e-1 -4.166724e-1 -6.0982268e-2 -6.0982268e-2
1.041651e0 -4.166724e-1 -5.9028198e-2 -5.9028198e-2
1.145817e0 -4.166724e-1 -5.9028198e-2 -5.9028198e-2
1.2499829e0 -4.166724e-1 -5.9028198e-2 -5.9028198e-2

-1.25e0 -3.125064e-1 -4.4923004e-2 -4.4923004e-2
-1.145834e0 -3.125064e-1 -4.4923004e-2 -4.4923004e-2
-1.0416681e0 -3.125064e-1 -4.4923004e-2 -4.4923004e-2
-9.375021e-1 -3.125064e-1 -4.6876004e-2 -4.6876004e-2
-8.333362e-1 -3.125064e-1 -5.8811417e-2 -5.8811417e-2
-7.291702e-1 -3.125064e-1 -8.1163498e-2 -8.1163498e-2
-6.250043e-1 -3.125064e-1 -9.9609909e-2 -9.9609909e-2
-5.208383e-1 -3.125064e-1 -1.07205902e-1 -1.07205902e-1
-4.166724e-1 -3.125064e-1 -1.03951202e-1 -1.03951202e-1
-3.125064e-1 -3.125064e-1 -8.9846008e-2 -8.9846008e-2
-2.083405e-1 -3.125064e-1 -6.662587e-2 -6.662587e-2
-1.041745e-1 -3.125064e-1 -5.0349167e-2 -5.0349167e-2
-8.5e-6 -3.125064e-1 -4.4923004e-2 -4.4923004e-2
1.041574e-1 -3.125064e-1 -5.0347389e-2 -5.0347389e-2
2.083234e-1 -3.125064e-1 -6.6622314e-2 -6.6622314e-2
3.124893e-1 -3.125064e-1 -8.9842697e-2 -8.9842697e-2
4.166553e-1 -3.125064e-1 -1.03949799e-1 -1.03949799e-1
5.208212e-1 -3.125064e-1 -1.07206207e-1 -1.07206207e-1
6.249872e-1 -3.125064e-1 -9.9612e-2 -9.9612e-2
7.291531e-1 -3.125064e-1 -8.1167404e-2 -8.1167404e-2
8.333191e-1 -3.125064e-1 -5.8814255e-2 -5.8814255e-2
9.37485e-1 -3.125064e-1 -4.6877074e-2 -4.6877074e-2
1.041651e0 -3.125064e-1 -4.4923004e-2 -4.4923004e-2
1.145817e0 -3.125064e-1 -4.4923004e-2 -4.4923004e-2
1.2499829e0 -3.125064e-1 -4.4923004e-2 -4.4923004e-2

-1.25e0 -2.083405e-1 -2.1702866e-2 -2.1702866e-2
-1.145834e0 -2.083405e-1 -2.1702866e-2 -2.1702866e-2
-1.0416681e0 -2.083405e-1 -2.1702866e-2 -2.1702866e-2
-9.375021e-1 -2.083405e-1 -2.3655865e-2 -2.3655865e-2
-8.333362e-1 -2.083405e-1 -3.5591278e-2 -3.5591278e-2
-7.291702e-1 -2.083405e-1 -5.794336e-2 -5.794336e-2
-6.250043e-1 -2.083405e-1 -7.638977e-2 -7.638977e-2
-5.208383e-1 -2.083405e-1 -8.3985764e-2 -8.3985764e-2
-4.166724e-1 -2.083405e-1 -8.0731064e-2 -8.0731064e-2
-3.125064e-1 -2.083405e-1 -6.662587e-2 -6.662587e-2
-2.083405e-1 -2.083405e-1 -4.3405731e-2 -4.3405731e-2
-1.041745e-1 -2.083405e-1 -2.7129028e-2 -2.7129028e-2
-8.5e-6 -2.083405e-1 -2.1702866e-2 -2.1702866e-2
1.041574e-1 -2.083405e-1 -2.712725e-2 -2.712725e-2
2.083234e-1 -2.083405e-1 -4.3402176e-2 -4.3402176e-2
3.124893e-1 -2.083405e-1 -6.6622559e-2 -6.6622559e-2
4.166553e-1 -2.083405e-1 -8.072966e-2 -8.072966e-2
5.208212e-1 -2.083405e-1 -8.3986069e-2 -8.3986069e-2
6.249872e-1 -2.083405e-1 -7.6391861e-2 -7.6391861e-2
7.291531e-1 -2.083405e-1 -5.7947266e-2 -5.7947266e-2
8.333191e-1 -2.083405e-1 -3.5594116e-2 -3.5594116e-2
9.37485e-1 -2.083405e-1 -2.3656935e-2 -2.3656935e-2
1.041651e0 -2.083405e-1 -2.1702866e-2 -2.1702866e-2
1.145817e0 -2.083405e-1 -2.1702866e-2 -2.1702866e-2
1.2499829e0 -2.083405e-1 -2.1702866e-2 -2.1702866e-2

-1.25e0 -1.041745e-1 -5.4261627e-3 -5.4261627e-3
-1.145834e0 -1.041745e-1 -5.4261627e-3 -5.4261627e-3
-1.0416681e0 -1.041745e-1 -5.4261627e-3 -5.4261627e-3
-9.375021e-1 -1.041745e-1 -7.3791626e-3 -7.3791626e-3
-8.333362e-1 -1.041745e-1 -1.9314575e-2 -1.9314575e-2
-7.291702e-1 -1.041745e-1 -4.1666656e-2 -4.1666656e-2
-6.250043e-1 -1.041745e-1 -6.0113068e-2 -6.0113068e-2
-5.208383e-1 -1.041745e-1 -6.770906e-2 -6.770906e-2
-4.166724e-1 -1.041745e-1 -6.4454361e-2 -6.4454361e-2
-3.125064e-1 -1.041745e-1 -5.0349167e-2 -5.0349167e-2
-2.083405e-1 -1.041745e-1 -2.7129028e-2 -2.7129028e-2
-1.041745e-1 -1.041745e-1 -1.08523254e-2 -1.08523254e-2
-8.5e-6 -1.041745e-1 -5.4261627e-3 -5.4261627e-3
1.041574e-1 -1.041745e-1 -1.08505478e-2 -1.08505478e-2
2.083234e-1 -1.041745e-1 -2.7125473e-2 -2.7125473e-2
3.124893e-1 -1.041745e-1 -5.0345856e-2 -5.0345856e-2
4.166553e-1 -1.041745e-1 -6.4452957e-2 -6.4452957e-2
5.208212e-1 -1.041745e-1 -6.7709366e-2 -6.7709366e-2
6.249872e-1 -1.041745e-1 -6.0115158e-2 -6.0115158e-2
7.291531e-1 -1.041745e-1 -4.1670563e-2 -4.1670563e-2
8.333191e-1 -1.041745e-1 -1.9317413e-2 -1.9317413e-2
9.37485e-1 -1.041745e-1 -7.3802322e-3 -7.3802322e-3
1.041651e0 -1.041745e-1 -5.4261627e-3 -5.4261627e-3
1.145817e0 -1.041745e-1 -5.4261627e-3 -5.4261627e-3
1.2499829e0 -1.041745e-1 -5.4261627e-3 -5.4261627e-3

-1.25e0 -8.5e-6 -3.6125e-11 -3.6125e-11
-1.145834e0 -8.5e-6 -3.6125e-11 -3.6125e-11
-1.0416681e0 -8.5e-6 -3.6125e-11 -3.6125e-11
-9.375021e-1 -8.5e-6 -1.9529999e-3 -1.9529999e-3
-8.333362e-1 -8.5e-6 -1.3888412e-2 -1.3888412e-2
-7.291702e-1 -8.5e-6 -3.6240494e-2 -3.6240494e-2
-6.250043e-1 -8.5e-6 -5.4686905e-2 -5.4686905e-2
-5.208383e-1 -8.5e-6 -6.2282898e-2 -6.2282898e-2
-4.166724e-1 -8.5e-6 -5.9028198e-2 -5.9028198e-2
-3.125064e-1 -8.5e-6 -4.4923004e-2 -4.4923004e-2
-2.083405e-1 -8.5e-6 -2.1702866e-2 -2.1702866e-2
-1.041745e-1 -8.5e-6 -5.4261627e-3 -5.4261627e-3
-8.5e-6 -8.5e-6 -7.225e-11 -7.225e-11
1.041574e-1 -8.5e-6 -5.424385e-3 -5.424385e-3
2.083234e-1 -8.5e-6 -2.169931e-2 -2.169931e-2
3.124893e-1 -8.5e-6 -4.4919693e-2 -4.4919693e-2
4.166553e-1 -8.5e-6 -5.9026794e-2 -5.9026794e-2
5.208212e-1 -8.5e-6 -6.2283203e-2 -6.2283203e-2
6.249872e-1 -8.5e-6 -5.4688995e-2 -5.4688995e-2
7.291531e-1 -8.5e-6 -3.62444e-2 -3.62444e-2
8.333191e-1 -8.5e-6 -1.389125e-2 -1.389125e-2
9.37485e-1 -8.5e-6 -1.9540695e-3 -1.9540695e-3
1.041651e0 -8.5e-6 -3.6125e-11 -3.6125e-11
1.145817e0 -8.5e-6 -3.6125e-11 -3.6125e-11
1.2499829e0 -8.5e-6 -3.6125e-11 -3.6125e-11

-1.25e0 1.041574e-1 -5.424385e-3 -5.424385e-3
-1.145834e0 1.041574e-1 -5.424385e-3 -5.424385e-3
-1.0416681e0 1.041574e-1 -5.424385e-3 -5.424385e-3
-9.375021e-1 1.041574e-1 -7.377385e-3 -7.377385e-3
-8.333362e-1 1.041574e-1 -1.9312798e-2 -1.9312798e-2
-7.291702e-1 1.041574e-1 -4.1664879e-2 -4.1664879e-2
-6.250043e-1 1.041574e-1 -6.011129e-2 -6.011129e-2
-5.208383e-1 1.041574e-1 -6.7707283e-2 -6.7707283e-2
-4.166724e-1 1.041574e-1 -6.4452583e-2 -6.4452583e-2
-3.125064e-1 1.041574e-1 -5.0347389e-2 -5.0347389e-2
-2.083405e-1 1.041574e-1 -2.712725e-2 -2.712725e-2
-1.041745e-1 1.041574e-1 -1.08505478e-2 -1.08505478e-2
-8.5e-6 1.041574e-1 -5.424385e-3 -5.424385e-3
1.041574e-1 1.041574e-1 -1.08487701e-2 -1.08487701e-2
2.083234e-1 1.041574e-1 -2.7123695e-2 -2.7123695e-2
3.124893e-1 1.041574e-1 -5.0344078e-2 -5.0344078e-2
4.166553e-1 1.041574e-1 -6.445118e-2 -6.445118e-2
5.208212e-1 1.041574e-1 -6.7707588e-2 -6.7707588e-2
6.249872e-1 1.041574e-1 -6.011338e-2 -6.011338e-2
7.291531e-1 1.041574e-1 -4.1668785e-2 -4.1668785e-2
8.333191e-1 1.041574e-1 -1.9315636e-2 -1.9315636e-2
9.37485e-1 1.041574e-1 -7.3784546e-3 -7.3784546e-3
1.041651e0 1.041574e-1 -5.424385e-3 -5.424385e-3
1.145817e0 1.041574e-1 -5.424385e-3 -5.424385e-3
1.2499829e0 1.041574e-1 -5.424385e-3 -5.424385e-3

-1.25e0 2.083234e-1 -2.169931e-2 -2.169931e-2
-1.145834e0 2.083234e-1 -2.169931e-2 -2.169931e-2
-1.0416681e0 2.083234e-1 -2.169931e-2 -2.169931e-2
-9.375021e-1 2.083234e-1 -2.365231e-2 -2.365231e-2
-8.333362e-1 2.083234e-1 -3.5587723e-2 -3.5587723e-2
-7.291702e-1 2.083234e-1 -5.7939804e-2 -5.7939804e-2
-6.250043e-1 2.083234e-1 -7.6386215e-2 -7.6386215e-2
-5.208383e-1 2.083234e-1 -8.3982208e-2 -8.3982208e-2
-4.166724e-1 2.083234e-1 -8.0727509e-2 -8.0727509e-2
-3.125064e-1 2.083234e-1 -6.6622314e-2 -6.6622314e-2
-2.083405e-1 2.083234e-1 -4.3402176e-2 -4.3402176e-2
-1.041745e-1 2.083234e-1 -2.7125473e-2 -2.7125473e-2
-8.5e-6 2.083234e-1 -2.169931e-2 -2.169931e-2
1.041574e-1 2.083234e-1 -2.7123695e-2 -2.7123695e-2
2.083234e-1 2.083234e-1 -4.339862e-2 -4.339862e-2
3.124893e-1 2.083234e-1 -6.6619003e-2 -6.6619003e-2
4.166553e-1 2.083234e-1 -8.0726105e-2 -8.0726105e-2
5.208212e-1 2.083234e-1 -8.3982513e-2 -8.3982513e-2
6.249872e-1 2.083234e-1 -7.6388306e-2 -7.6388306e-2
7.291531e-1 2.083234e-1 -5.794371e-2 -5.794371e-2
8.333191e-1 2.083234e-1 -3.5590561e-2 -3.5590561e-2
9.37485e-1 2.083234e-1 -2.365338e-2 -2.365338e-2
1.041651e0 2.083234e-1 -2.169931e-2 -2.169931e-2
1.145817e0 2.083234e-1 -2.169931e-2 -2.169931e-2
1.2499829e0 2.083234e-1 -2.169931e-2 -2.169931e-2

-1.25e0 3.124893e-1 -4.4919693e-2 -4.4919693e-2
-1.145834e0 3.124893e-1 -4.4919693e-2 -4.4919693e-2
-1.0416681e0 3.124893e-1 -4.4919693e-2 -4.4919693e-2
-9.375021e-1 3.124893e-1 -4.6872693e-2 -4.6872693e-2
-8.333362e-1 3.124893e-1 -5.8808105e-2 -5.8808105e-2
-7.291702e-1 3.124893e-1 -8.1160187e-2 -8.1160187e-2
-6.250043e-1 3.124893e-1 -9.9606598e-2 -9.9606598e-2
-5.208383e-1 3.124893e-1 -1.07202591e-1 -1.07202591e-1
-4.166724e-1 3.124893e-1 -1.03947891e-1 -1.03947891e-1
-3.125064e-1 3.124893e-1 -8.9842697e-2 -8.9842697e-2
-2.083405e-1 3.124893e-1 -6.6622559e-2 -6.6622559e-2
-1.041745e-1 3.124893e-1 -5.0345856e-2 -5.0345856e-2
-8.5e-6 3.124893e-1 -4.4919693e-2 -4.4919693e-2
1.041574e-1 3.124893e-1 -5.0344078e-2 -5.0344078e-2
2.083234e-1 3.124893e-1 -6.6619003e-2 -6.6619003e-2
3.124893e-1 3.124893e-1 -8.9839386e-2 -8.9839386e-2
4.166553e-1 3.124893e-1 -1.03946487e-1 -1.03946487e-1
5.208212e-1 3.124893e-1 -1.07202896e-1 -1.07202896e-1
6.249872e-1 3.124893e-1 -9.9608688e-2 -9.9608688e-2
7.291531e-1 3.124893e-1 -8.1164093e-2 -8.1164093e-2
8.333191e-1 3.124893e-1 -5.8810944e-2 -5.8810944e-2
9.37485e-1 3.124893e-1 -4.6873763e-2 -4.6873763e-2
1.041651e0 3.124893e-1 -4.4919693e-2 -4.4919693e-2
1.145817e0 3.124893e-1 -4.4919693e-2 -4.4919693e-2
1.2499829e0 3.124893e-1 -4.4919693e-2 -4.4919693e-2

-1.25e0 4.166553e-1 -5.9026794e-2 -5.9026794e-2
-1.145834e0 4.166553e-1 -5.9026794e-2 -5.9026794e-2
-1.0416681e0 4.166553e-1 -5.9026794e-2 -5.9026794e-2
-9.375021e-1 4.166553e-1 -6.0979794e-2 -6.0979794e-2
-8.333362e-1 4.166553e-1 -7.2915207e-2 -7.2915207e-2
-7.291702e-1 4.166553e-1 -9.5267288e-2 -9.5267288e-2
-6.250043e-1 4.166553e-1 -1.137137e-1 -1.137137e-1
-5.208383e-1 4.166553e-1 -1.21309692e-1 -1.21309692e-1
-4.166724e-1 4.166553e-1 -1.18054993e-1 -1.18054993e-1
-3.125064e-1 4.166553e-1 -1.03949799e-1 -1.03949799e-1
-2.083405e-1 4.166553e-1 -8.072966e-2 -8.072966e-2
-1.041745e-1 4.166553e-1 -6.4452957e-2 -6.4452957e-2
-8.5e-6 4.166553e-1 -5.9026794e-2 -5.9026794e-2
1.041574e-1 4.166553e-1 -6.445118e-2 -6.445118e-2
2.083234e-1 4.166553e-1 -8.0726105e-2 -8.0726105e-2
3.124893e-1 4.166553e-1 -1.03946487e-1 -1.03946487e-1
4.166553e-1 4.166553e-1 -1.18053589e-1 -1.18053589e-1
5.208212e-1 4.166553e-1 -1.21309998e-1 -1.21309998e-1
6.249872e-1 4.166553e-1 -1.1371579e-1 -1.1371579e-1
7.291531e-1 4.166553e-1 -9.5271194e-2 -9.5271194e-2
8.333191e-1 4.166553e-1 -7.2918045e-2 -7.2918045e-2
9.37485e-1 4.166553e-1 -6.0980864e-2 -6.0980864e-2
1.041651e0 4.166553e-1 -5.9026794e-2 -5.9026794e-2
1.145817e0 4.166553e-1 -5.9026794e-2 -5.9026794e-2
1.2499829e0 4.166553e-1 -5.9026794e-2 -5.9026794e-2

-1.25e0 5.208212e-1 -6.2283203e-2 -6.2283203e-2
-1.145834e0 5.208212e-1 -6.2283203e-2 -6.2283203e-2
-1.0416681e0 5.208212e-1 -6.2283203e-2 -6.2283203e-2
-9.375021e-1 5.208212e-1 -6.4236203e-2 -6.4236203e-2
-8.333362e-1 5.208212e-1 -7.6171616e-2 -7.6171616e-2
-7.291702e-1 5.208212e-1 -9.8523697e-2 -9.8523697e-2
-6.250043e-1 5.208212e-1 -1.16970108e-1 -1.16970108e-1
-5.208383e-1 5.208212e-1 -1.24566101e-1 -1.24566101e-1
-4.166724e-1 5.208212e-1 -1.21311401e-1 -1.21311401e-1
-3.125064e-1 5.208212e-1 -1.07206207e-1 -1.07206207e-1
-2.083405e-1 5.208212e-1 -8.3986069e-2 -8.3986069e-2
-1.041745e-1 5.208212e-1 -6.7709366e-2 -6.7709366e-2
-8.5e-6 5.208212e-1 -6.2283203e-2 -6.2283203e-2
1.041574e-1 5.208212e-1 -6.7707588e-2 -6.7707588e-2
2.083234e-1 5.208212e-1 -8.3982513e-2 -8.3982513e-2
3.124893e-1 5.208212e-1 -1.07202896e-1 -1.07202896e-1
4.166553e-1 5.208212e-1 -1.21309998e-1 -1.21309998e-1
5.208212e-1 5.208212e-1 -1.24566406e-1 -1.24566406e-1
6.249872e-1 5.208212e-1 -1.16972198e-1 -1.16972198e-1
7.291531e-1 5.208212e-1 -9.8527603e-2 -9.8527603e-2
8.333191e-1 5.208212e-1 -7.6174454e-2 -7.6174454e-2
9.37485e-1 5.208212e-1 -6.4237273e-2 -6.4237273e-2
1.041651e0 5.208212e-1 -6.2283203e-2 -6.2283203e-2
1.145817e0 5.208212e-1 -6.2283203e-2 -6.2283203e-2
1.2499829e0 5.208212e-1 -6.2283203e-2 -6.2283203e-2

-1.25e0 6.249872e-1 -5.4688995e-2 -5.4688995e-2
-1.145834e0 6.249872e-1 -5.4688995e-2 -5.4688995e-2
-1.0416681e0 6.249872e-1 -5.4688995e-2 -5.4688995e-2
-9.375021e-1 6.249872e-1 -5.6641995e-2 -5.6641995e-2
-8.333362e-1 6.249872e-1 -6.8577408e-2 -6.8577408e-2
-7.291702e-1 6.249872e-1 -9.0929489e-2 -9.0929489e-2
-6.250043e-1 6.249872e-1 -1.093759e-1 -1.093759e-1
-5.208383e-1 6.249872e-1 -1.16971893e-1 -1.16971893e-1
-4.166724e-1 6.249872e-1 -1.13717194e-1 -1.13717194e-1
-3.125064e-1 6.249872e-1 -9.9612e-2 -9.9612e-2
-2.083405e-1 6.249872e-1 -7.6391861e-2 -7.6391861e-2
-1.041745e-1 6.249872e-1 -6.0115158e-2 -6.0115158e-2
-8.5e-6 6.249872e-1 -5.4688995e-2 -5.4688995e-2
1.041574e-1 6.249872e-1 -6.011338e-2 -6.011338e-2
2.083234e-1 6.249872e-1 -7.6388306e-2 -7.6388306e-2
3.124893e-1 6.249872e-1 -9.9608688e-2 -9.9608688e-2
4.166553e-1 6.249872e-1 -1.1371579e-1 -1.1371579e-1
5.208212e-1 6.249872e-1 -1.16972198e-1 -1.16972198e-1
6.249872e-1 6.249872e-1 -1.0937799e-1 -1.0937799e-1
7.291531e-1 6.249872e-1 -9.0933395e-2 -9.0933395e-2
8.333191e-1 6.249872e-1 -6.8580246e-2 -6.8580246e-2
9.37485e-1 6.249872e-1 -5.6643065e-2 -5.6643065e-2
1.041651e0 6.249872e-1 -5.4688995e-2 -5.4688995e-2
1.145817e0 6.249872e-1 -5.4688995e-2 -5.4688995e-2
1.2499829e0 6.249872e-1 -5.4688995e-2 -5.4688995e-2

-1.25e0 7.291531e-1 -3.62444e-2 -3.62444e-2
-1.145834e0 7.291531e-1 -3.62444e-2 -3.62444e-2
-1.0416681e0 7.291531e-1 -3.62444e-2 -3.62444e-2
-9.375021e-1 7.291531e-1 -3.81974e-2 -3.81974e-2
-8.333362e-1 7.291531e-1 -5.0132813e-2 -5.0132813e-2
-7.291702e-1 7.291531e-1 -7.2484894e-2 -7.2484894e-2
-6.250043e-1 7.291531e-1 -9.0931305e-2 -9.0931305e-2
-5.208383e-1 7.291531e-1 -9.8527298e-2 -9.8527298e-2
-4.166724e-1 7.291531e-1 -9.5272598e-2 -9.5272598e-2
-3.125064e-1 7.291531e-1 -8.1167404e-2 -8.1167404e-2
-2.083405e-1 7.291531e-1 -5.7947266e-2 -5.7947266e-2
-1.041745e-1 7.291531e-1 -4.1670563e-2 -4.1670563e-2
-8.5e-6 7.291531e-1 -3.62444e-2 -3.62444e-2
1.041574e-1 7.291531e-1 -4.1668785e-2 -4.1668785e-2
2.083234e-1 7.291531e-1 -5.794371e-2 -5.794371e-2
3.124893e-1 7.291531e-1 -8.1164093e-2 -8.1164093e-2
4.166553e-1 7.291531e-1 -9.5271194e-2 -9.5271194e-2
5.208212e-1 7.291531e-1 -9.8527603e-2 -9.8527603e-2
6.249872e-1 7.291531e-1 -9.0933395e-2 -9.0933395e-2
7.291531e-1 7.291531e-1 -7.24888e-2 -7.24888e-2
8.333191e-1 7.291531e-1 -5.013565e-2 -5.013565e-2
9.37485e-1 7.291531e-1 -3.819847e-2 -3.819847e-2
1.041651e0 7.291531e-1 -3.62444e-2 -3.62444e-2
1.145817e0 7.291531e-1 -3.62444e-2 -3.62444e-2
1.2499829e0 7.291531e-1 -3.62444e-2 -3.62444e-2

-1.25e0 8.333191e-1 -1.389125e-2 -1.389125e-2
-1.145834e0 8.333191e-1 -1.389125e-2 -1.389125e-2
-1.0416681e0 8.333191e-1 -1.389125e-2 -1.389125e-2
-9.375021e-1 8.333191e-1 -1.584425e-2 -1.584425e-2
-8.333362e-1 8.333191e-1 -2.7779663e-2 -2.7779663e-2
-7.291702e-1 8.333191e-1 -5.0131744e-2 -5.0131744e-2
-6.250043e-1 8.333191e-1 -6.8578156e-2 -6.8578156e-2
-5.208383e-1 8.333191e-1 -7.6174149e-2 -7.6174149e-2
-4.166724e-1 8.333191e-1 -7.2919449e-2 -7.2919449e-2
-3.125064e-1 8.333191e-1 -5.8814255e-2 -5.8814255e-2
-2.083405e-1 8.333191e-1 -3.5594116e-2 -3.5594116e-2
-1.041745e-1 8.333191e-1 -1.9317413e-2 -1.9317413e-2
-8.5e-6 8.333191e-1 -1.389125e-2 -1.389125e-2
1.041574e-1 8.333191e-1 -1.9315636e-2 -1.9315636e-2
2.083234e-1 8.333191e-1 -3.5590561e-2 -3.5590561e-2
3.124893e-1 8.333191e-1 -5.8810944e-2 -5.8810944e-2
4.166553e-1 8.333191e-1 -7.2918045e-2 -7.2918045e-2
5.208212e-1 8.333191e-1 -7.6174454e-2 -7.6174454e-2
6.249872e-1 8.333191e-1 -6.8580246e-2 -6.8580246e-2
7.291531e-1 8.333191e-1 -5.013565e-2 -5.013565e-2
8.333191e-1 8.333191e-1 -2.7782501e-2 -2.7782501e-2
9.37485e-1 8.333191e-1 -1.584532e-2 -1.584532e-2
1.041651e0 8.333191e-1 -1.389125e-2 -1.389125e-2
1.145817e0 8.333191e-1 -1.389125e-2 -1.389125e-2
1.2499829e0 8.333191e-1 -1.389125e-2 -1.389125e-2

-1.25e0 9.37485e-1 -1.9540695e-3 -1.9540695e-3
-1.145834e0 9.37485e-1 -1.9540695e-3 -1.9540695e-3
-1.0416681e0 9.37485e-1 -1.9540695e-3 -1.9540695e-3
-9.375021e-1 9.37485e-1 -3.9070694e-3 -3.9070694e-3
-8.333362e-1 9.37485e-1 -1.5842482e-2 -1.5842482e-2
-7.291702e-1 9.37485e-1 -3.8194563e-2 -3.8194563e-2
-6.250043e-1 9.37485e-1 -5.6640974e-2 -5.6640974e-2
-5.208383e-1 9.37485e-1 -6.4236967e-2 -6.4236967e-2
-4.166724e-1 9.37485e-1 -6.0982268e-2 -6.0982268e-2
-3.125064e-1 9.37485e-1 -4.6877074e-2 -4.6877074e-2
-2.083405e-1 9.37485e-1 -2.3656935e-2 -2.3656935e-2
-1.041745e-1 9.37485e-1 -7.3802322e-3 -7.3802322e-3
-8.5e-6 9.37485e-1 -1.9540695e-3 -1.9540695e-3
1.041574e-1 9.37485e-1 -7.3784546e-3 -7.3784546e-3
2.083234e-1 9.37485e-1 -2.365338e-2 -2.365338e-2
3.124893e-1 9.37485e-1 -4.6873763e-2 -4.6873763e-2
4.166553e-1 9.37485e-1 -6.0980864e-2 -6.0980864e-2
5.208212e-1 9.37485e-1 -6.4237273e-2 -6.4237273e-2
6.249872e-1 9.37485e-1 -5.6643065e-2 -5.6643065e-2
7.291531e-1 9.37485e-1 -3.819847e-2 -3.819847e-2
8.333191e-1 9.37485e-1 -1.584532e-2 -1.584532e-2
9.37485e-1 9.37485e-1 -3.908139e-3 -3.908139e-3
1.041651e0 9.37485e-1 -1.9540695e-3 -1.9540695e-3
1.145817e0 9.37485e-1 -1.9540695e-3 -1.9540695e-3
1.2499829e0 9.37485e-1 -1.9540695e-3 -1.9540695e-3

-1.25e0 1.041651e0 0.0e0 0.0e0
-1.145834e0 1.041651e0 0.0e0 0.0e0
-1.0416681e0 1.041651e0 0.0e0 0.0e0
-9.375021e-1 1.041651e0 -1.9529999e-3 -1.9529999e-3
-8.333362e-1 1.041651e0 -1.3888412e-2 -1.3888412e-2
-7.291702e-1 1.041651e0 -3.6240494e-2 -3.6240494e-2
-6.250043e-1 1.041651e0 -5.4686905e-2 -5.4686905e-2
-5.208383e-1 1.041651e0 -6.2282898e-2 -6.2282898e-2
-4.166724e-1 1.041651e0 -5.9028198e-2 -5.9028198e-2
-3.125064e-1 1.041651e0 -4.4923004e-2 -4.4923004e-2
-2.083405e-1 1.041651e0 -2.1702866e-2 -2.1702866e-2
-1.041745e-1 1.041651e0 -5.4261627e-3 -5.4261627e-3
-8.5e-6 1.041651e0 -3.6125e-11 -3.6125e-11
1.041574e-1 1.041651e0 -5.424385e-3 -5.424385e-3
2.083234e-1 1.041651e0 -2.169931e-2 -2.169931e-2
3.124893e-1 1.041651e0 -4.4919693e-2 -4.4919693e-2
4.166553e-1 1.041651e0 -5.9026794e-2 -5.9026794e-2
5.208212e-1 1.041651e0 -6.2283203e-2 -6.2283203e-2
6.249872e-1 1.041651e0 -5.4688995e-2 -5.4688995e-2
7.291531e-1 1.041651e0 -3.62444e-2 -3.62444e-2
8.333191e-1 1.041651e0 -1.389125e-2 -1.389125e-2
9.37485e-1 1.041651e0 -1.9540695e-3 -1.9540695e-3
1.041651e0 1.041651e0 0.0e0 0.0e0
1.145817e0 1.041651e0 0.0e0 0.0e0
1.2499829e0 1.041651e0 0.0e0 0.0e0

-1.25e0 1.145817e0 0.0e0 0.0e0
-1.145834e0 1.145817e0 0.0e0 0.0e0
-1.0416681e0 1.145817e0 0.0e0 0.0e0
-9.375021e-1 1.145817e0 -1.9529999e-3 -1.9529999e-3
-8.333362e-1 1.145817e0 -1.3888412e-2 -1.3888412e-2
-7.291702e-1 1.145817e0 -3.6240494e-2 -3.6240494e-2
-6.250043e-1 1.145817e0 -5.4686905e-2 -5.4686905e-2
-5.208383e-1 1.145817e0 -6.2282898e-2 -6.2282898e-2
-4.166724e-1 1.145817e0 -5.9028198e-2 -5.9028198e-2
-3.125064e-1 1.145817e0 -4.4923004e-2 -4.4923004e-2
-2.083405e-1 1.145817e0 -2.1702866e-2 -2.1702866e-2
-1.041745e-1 1.145817e0 -5.4261627e-3 -5.4261627e-3
-8.5e-6 1.145817e0 -3.6125e-11 -3.6125e-11
1.041574e-1 1.145817e0 -5.424385e-3 -5.424385e-3
2.083234e-1 1.145817e0 -2.169931e-2 -2.169931e-2
3.124893e-1 1.145817e0 -4.4919693e-2 -4.4919693e-2
4.166553e-1 1.145817e0 -5.9026794e-2 -5.9026794e-2
5.208212e-1 1.145817e0 -6.2283203e-2 -6.2283203e-2
6.249872e-1 1.145817e0 -5.4688995e-2 -5.4688995e-2
7.291531e-1 1.145817e0 -3.62444e-2 -3.62444e-2
8.333191e-1 1.145817e0 -1.389125e-2 -1.389125e-2
9.37485e-1 1.145817e0 -1.9540695e-3 -1.9540695e-3
1.041651e0 1.145817e0 0.0e0 0.0e0
1.145817e0 1.145817e0 0.0e0 0.0e0
1.2499829e0 1.145817e0 0.0e0 0.0e0

-1.25e0 1.2499829e0 0.0e0 0.0e0
-1.145834e0 1.2499829e0 0.0e0 0.0e0
-1.0416681e0 1.2499829e0 0.0e0 0.0e0
-9.375021e-1 1.2499829e0 -1.9529999e-3 -1.9529999e-3
-8.333362e-1 1.2499829e0 -1.3888412e-2 -1.3888412e-2
-7.291702e-1 1.2499829e0 -3.6240494e-2 -3.6240494e-2
-6.250043e-1 1.2499829e0 -5.4686905e-2 -5.4686905e-2
-5.208383e-1 1.2499829e0 -6.2282898e-2 -6.2282898e-2
-4.166724e-1 1.2499829e0 -5.9028198e-2 -5.9028198e-2
-3.125064e-1 1.2499829e0 -4.4923004e-2 -4.4923004e-2
-2.083405e-1 1.2499829e0 -2.1702866e-2 -2.1702866e-2
-1.041745e-1 1.2499829e0 -5.4261627e-3 -5.4261627e-3
-8.5e-6 1.2499829e0 -3.6125e-11 -3.6125e-11
1.041574e-1 1.2499829e0 -5.424385e-3 -5.424385e-3
2.083234e-1 1.2499829e0 -2.169931e-2 -2.169931e-2
3.124893e-1 1.2499829e0 -4.4919693e-2 -4.4919693e-2
4.166553e-1 1.2499829e0 -5.9026794e-2 -5.9026794e-2
5.208212e-1 1.2499829e0 -6.2283203e-2 -6.2283203e-2
6.249872e-1 1.2499829e0 -5.4688995e-2 -5.4688995e-2
7.291531e-1 1.2499829e0 -3.62444e-2 -3.62444e-2
8.333191e-1 1.2499829e0 -1.389125e-2 -1.389125e-2
9.37485e-1 1.2499829e0 -1.9540695e-3 -1.9540695e-3
1.041651e0 1.2499829e0 0.0e0 0.0e0
1.145817e0 1.2499829e0 0.0e0 0.0e0
1.2499829e0 1.2499829e0 0.0e0 0.0e0

